Uncertainty Quantification for Cardiac Shape Reconstruction with Deep Signed Distance Functions via MCMC methods

Atlas-based approaches allow high-quality, patient-specific shape reconstructions of cardiac anatomy from sparse and/or noisy data such as point clouds. However, these methods are mainly prior-driven, so the impact of uncertainty can be large, limiting their clinical reliability. We propose a probabilistic framework for uncertainty-aware cardiac shape reconstruction that combines Deep Signed Distance Functions (DeepSDFs) with Markov Chain Monte Carlo (MCMC) sampling. Cardiac geometries are modeled implicitly as zero-level sets of a neural network conditioned on learned latent codes, enabling multi-surface reconstruction of the left and right ventricles. By interpreting the reconstruction loss as a log-likelihood, we perform Bayesian inference in the latent space to obtain both maximum a posteriori (MAP) and posterior-sampled reconstructions. Experiments on a public cardiac dataset show that our approach produces accurate reconstructions and well-calibrated uncertainty estimates.

==> data/bssd_comparison_bssd.csv <==
x,y
0,0
0.05,0.052071455720259
0.1,0.102014443177499
0.15,0.15765868491068
0.2,0.212846826301786
0.25,0.270619536297986
0.3,0.333029266438616
0.35,0.389813759026986
0.4,0.450855188141391
0.45,0.510756366400608
0.5,0.573926263778031
0.55,0.628354237932345
0.6,0.674344355758267
0.65,0.716609654123907
0.7,0.751273280121627
0.75,0.780691752185481
0.8,0.80668947168377
0.85,0.827746104142911
0.9,0.850779171417712
0.95,0.878601292284302
1,1


==> data/bssd_comparison_dsdf.csv <==
x,y
0,0
0.05,0.033143291524135
0.1,0.065450399087799
0.15,0.096541239072596
0.2,0.130444697833523
0.25,0.161991638160395
0.3,0.201976434815659
0.35,0.245762067654884
0.4,0.291904218928164
0.45,0.338046370201444
0.5,0.385860889395667
0.55,0.429494488787533
0.6,0.469631318890156
0.65,0.511592550361079
0.7,0.554389965792474
0.75,0.610338274420372
0.8,0.666818700114025
0.85,0.713797035347776
0.9,0.7634359559103
0.95,0.822729000380084
1,0.978411250475105


==> data/noise_inference/sampled_sigma_0.csv <==
1.493693739175796509e-01
3.176345229148864746e-01
6.187292933464050293e-01
4.040270447731018066e-01
4.026260673999786377e-01
9.889849424362182617e-01
1.754721701145172119e-01
1.073303725570440292e-02
4.924047738313674927e-02
3.909566402435302734e-01
3.933106064796447754e-01
6.785327792167663574e-01
4.352096319198608398e-01
7.976978421211242676e-01
5.984692573547363281e-01
8.390015363693237305e-01
9.450842142105102539e-01
8.909687399864196777e-01
1.041294455528259277e+00
8.159410357475280762e-01
6.149833202362060547e-01
9.265921115875244141e-01
5.940202251076698303e-02
6.556364893913269043e-02
1.403013765811920166e-01
9.411466717720031738e-01
7.619616985321044922e-01
5.972108840942382812e-01
4.103702008724212646e-01
8.661146163940429688e-01
8.160042762756347656e-01
4.473872184753417969e-01
6.656951308250427246e-01
1.753289252519607544e-01
3.367191851139068604e-01
2.496592104434967041e-01
3.510512411594390869e-01
5.662302970886230469e-01
7.353821992874145508e-01
8.641085624694824219e-01
3.800441324710845947e-01
7.459771633148193359e-01
7.096120715141296387e-01
1.017687559127807617e+00
8.517856001853942871e-01
9.924489259719848633e-01
6.269019842147827148e-01
8.404772877693176270e-01
6.079440116882324219e-01
8.177863061428070068e-02
2.576743960380554199e-01
2.751629948616027832e-01
1.029334187507629395e+00
8.638366460800170898e-01
7.868310809135437012e-01
9.352223873138427734e-01
7.413259744644165039e-01
6.612113118171691895e-01
8.916741013526916504e-01
8.881581425666809082e-01
9.407759308815002441e-01
1.915519833564758301e-01
5.422222614288330078e-01
8.487802147865295410e-01
9.258026480674743652e-01
9.812135696411132812e-01
1.009283587336540222e-01
9.619404077529907227e-01
6.718400120735168457e-01
7.156201601028442383e-01
2.035534679889678955e-01
2.058152258396148682e-01
1.561930589377880096e-02
2.869336307048797607e-02
5.576270073652267456e-02
3.580314517021179199e-01
6.715642213821411133e-01
6.378460526466369629e-01
1.008932232856750488e+00
8.985081315040588379e-01
8.333736658096313477e-01
4.181706607341766357e-01
2.409220337867736816e-01
3.769077062606811523e-01
9.262259006500244141e-01
3.404092192649841309e-01
3.012251257896423340e-01
3.259487748146057129e-01
5.334294587373733521e-02
4.060581624507904053e-01
5.947274565696716309e-01
1.000756859779357910e+00
9.886329174041748047e-01
6.728419661521911621e-01
8.857339024543762207e-01
7.003020644187927246e-01
4.825874865055084229e-01
4.973450303077697754e-01
1.192422136664390564e-01
5.350701808929443359e-01
2.355464547872543335e-01
2.049435526132583618e-01
3.141058981418609619e-01
1.523382216691970825e-01
9.503184258937835693e-02
9.043166637420654297e-01
7.825832962989807129e-01
3.588471114635467529e-01
9.093212485313415527e-01
4.751782491803169250e-02
7.912532985210418701e-02
1.086797952651977539e+00
4.578078091144561768e-01
6.226797103881835938e-01
4.396687150001525879e-01
3.856270015239715576e-01
9.759854674339294434e-01
8.069911003112792969e-01
8.972954154014587402e-01
1.029735922813415527e+00
1.049844264984130859e+00
4.181033968925476074e-01
4.149475693702697754e-01
2.720383405685424805e-01
2.463262081146240234e-01
7.042759060859680176e-01
4.298023879528045654e-01
7.274595499038696289e-01
1.000203132629394531e+00
9.522686004638671875e-01
6.980324983596801758e-01
9.030748605728149414e-01
8.669430017471313477e-01
9.090863466262817383e-01
5.413430333137512207e-01
5.072535276412963867e-01
4.376395046710968018e-01
1.088496670126914978e-01
1.022091507911682129e-01
3.484392762184143066e-01
2.364275455474853516e-01
3.307462036609649658e-01
3.715654611587524414e-01
1.611241847276687622e-01
5.534139871597290039e-01
7.905444502830505371e-01
5.306593179702758789e-01
7.058638334274291992e-01
1.042775154113769531e+00
7.881779670715332031e-01
5.394976735115051270e-01
2.602815926074981689e-01
3.696912527084350586e-01
3.366310000419616699e-01
4.803796410560607910e-01
5.392582416534423828e-01
5.010558962821960449e-01
7.307032346725463867e-01
1.922309994697570801e-01
8.281356692314147949e-01
6.323626637458801270e-01
7.582141160964965820e-01
9.308595657348632812e-01
7.178056240081787109e-01
9.693914055824279785e-01
8.548562526702880859e-01
7.795363664627075195e-01
2.755248844623565674e-01
2.034382820129394531e-01
3.413048386573791504e-01
9.719916433095932007e-02
7.436072826385498047e-02
1.326076537370681763e-01
4.686465561389923096e-01
4.180072546005249023e-01
6.629952043294906616e-02
7.153675705194473267e-02
7.917838692665100098e-01
9.719347953796386719e-01
8.073596954345703125e-01
1.325300484895706177e-01
1.821541488170623779e-01
4.235699772834777832e-01
8.920602798461914062e-01
6.076048612594604492e-01
2.949837148189544678e-01
6.244415640830993652e-01
5.039697289466857910e-01
3.943454623222351074e-01
9.041282534599304199e-01
7.477936148643493652e-01
5.622886419296264648e-01
2.940969169139862061e-01
5.689818859100341797e-01
3.050590157508850098e-01
8.485668301582336426e-01
9.137004613876342773e-01
5.336611866950988770e-01
4.999508261680603027e-01
9.059437513351440430e-01
9.839991331100463867e-01
7.455965876579284668e-01
8.638734817504882812e-01
4.784554243087768555e-01
8.960917592048645020e-01
4.595685303211212158e-01
4.227668344974517822e-01
5.594363212585449219e-01
9.077496528625488281e-01
6.705427169799804688e-01
3.471416532993316650e-01
1.003589153289794922e+00
8.365622162818908691e-01
3.947223424911499023e-01
8.401570320129394531e-01
3.915166556835174561e-01
3.584533333778381348e-01
3.609130978584289551e-01
3.701141178607940674e-01
1.028785943984985352e+00
7.323520183563232422e-01
1.074448041617870331e-02
9.302097372710704803e-03
5.016011744737625122e-02
1.036488339304924011e-01
8.288763463497161865e-02
8.175489306449890137e-02
6.524459272623062134e-02
5.658392235636711121e-02
2.272313982248306274e-01
2.534764707088470459e-01
5.369459986686706543e-01
2.786048650741577148e-01
8.917767405509948730e-01
6.167691946029663086e-01
8.279191255569458008e-01
4.818168282508850098e-02
2.651432752609252930e-01
7.053679227828979492e-01
3.914857208728790283e-01
9.078117609024047852e-01
9.034120440483093262e-01
4.102045297622680664e-01
1.859727501869201660e-02
1.136514171957969666e-01
5.829845368862152100e-02
7.984568178653717041e-02
9.533443450927734375e-01
5.431164503097534180e-01
7.801648974418640137e-01
5.904302597045898438e-01
4.304792881011962891e-01
5.940477848052978516e-01
5.367068052291870117e-01
5.507228374481201172e-01
9.079892635345458984e-01
9.592521786689758301e-01
9.741289019584655762e-01
9.803923368453979492e-01
5.472984910011291504e-01
5.555956363677978516e-01
7.720997333526611328e-01
6.866100430488586426e-01
5.016346573829650879e-01
6.397577524185180664e-01
1.660569310188293457e-01
2.526945620775222778e-02
4.093668609857559204e-02
3.642832115292549133e-02
4.980170633643865585e-04
5.089196492917835712e-04
7.538854843005537987e-04
4.147769883275032043e-02
3.685522079467773438e-02
1.150427199900150299e-02
1.655443608760833740e-01
1.321513503789901733e-01
2.522585093975067139e-01
8.320447802543640137e-01
5.043221116065979004e-01
7.112879753112792969e-01
1.024712443351745605e+00
3.828624486923217773e-01
4.984379112720489502e-01
3.497571051120758057e-01
9.570530802011489868e-02
8.901429176330566406e-02
8.266381174325942993e-02
1.033356413245201111e-01
1.446807980537414551e-01
1.027648970484733582e-01
3.025659024715423584e-01
1.478646993637084961e-01
2.001339048147201538e-01
6.026517227292060852e-02
2.093747109174728394e-01
8.380588293075561523e-01
4.751926064491271973e-01
8.248426914215087891e-01
4.290083348751068115e-01
7.844712734222412109e-01
9.357008934020996094e-01
6.426612138748168945e-01
1.004165887832641602e+00
4.233584105968475342e-01
8.002960681915283203e-01
3.934653103351593018e-01
6.374950408935546875e-01
4.467025697231292725e-01
6.920223832130432129e-01
9.321090579032897949e-01
9.364746809005737305e-01
1.369665265083312988e-01
3.036261200904846191e-01
8.128618597984313965e-01
7.680495977401733398e-01
2.521849572658538818e-01
5.751860737800598145e-01
4.499306082725524902e-01
8.885575830936431885e-02
2.490429729223251343e-01
8.768897652626037598e-01
8.664994835853576660e-01
9.502847194671630859e-01
1.015191435813903809e+00
1.008366584777832031e+00
7.894333600997924805e-01
9.948559999465942383e-01
9.472420215606689453e-01
1.046501517295837402e+00
1.210530161857604980e+00
7.447494268417358398e-01
8.423265218734741211e-01
4.167594909667968750e-01
4.314835667610168457e-01
7.301741242408752441e-01
8.650947809219360352e-01
8.189934492111206055e-01
1.047893881797790527e+00
3.807694911956787109e-01
2.050209343433380127e-01
1.181208133697509766e+00
6.083208322525024414e-01
5.376873016357421875e-01
9.204778075218200684e-01
8.140158653259277344e-01
2.341234534978866577e-01
9.959844350814819336e-01
4.631304442882537842e-01
7.946252226829528809e-01
9.813528656959533691e-01
4.032827019691467285e-01
4.868669807910919189e-01
5.998269319534301758e-01
1.713880300521850586e-01
5.185933113098144531e-01
3.445834517478942871e-01
2.743395864963531494e-01
1.391780190169811249e-02
9.294245243072509766e-01
1.082346916198730469e+00
1.062656521797180176e+00
6.446260809898376465e-01
7.215914726257324219e-01
7.253403663635253906e-01
7.128430008888244629e-01
6.958926320075988770e-01
6.724378466606140137e-01
1.921206712722778320e-01
1.956125348806381226e-01
5.081294775009155273e-01
5.174617767333984375e-01
3.325688838958740234e-01
2.642613947391510010e-01
1.004613757133483887e+00
3.063469529151916504e-01
8.830202817916870117e-01
9.741567969322204590e-01
6.065922379493713379e-01
3.399261832237243652e-01
3.564819693565368652e-01
9.876828193664550781e-01
4.524352550506591797e-01
3.901763558387756348e-01
7.664754986763000488e-01
6.839644312858581543e-01
2.211503088474273682e-01
2.031010240316390991e-01
5.882312059402465820e-01
3.738463521003723145e-01
3.429561480879783630e-02
2.600817680358886719e-01
1.340460479259490967e-01
9.042419195175170898e-01
9.718285799026489258e-01
7.493216991424560547e-01
4.844928383827209473e-01
9.620124101638793945e-01
7.277642488479614258e-01
3.773263394832611084e-01
1.697590202093124390e-01
9.609453678131103516e-01
1.819464862346649170e-01
4.463565051555633545e-01
8.424413204193115234e-01
1.037886619567871094e+00
1.361688971519470215e-01
6.559255719184875488e-01
5.974965095520019531e-01
4.746774435043334961e-01
6.375965476036071777e-01
9.017497301101684570e-01
9.010396003723144531e-01
2.895976603031158447e-01
2.191941253840923309e-02
1.102787330746650696e-01
8.047476410865783691e-01
8.507324457168579102e-01
4.437108039855957031e-01
3.212455213069915771e-01
2.041304856538772583e-01
8.718376159667968750e-01
8.669003844261169434e-01
9.222364425659179688e-01
8.766224384307861328e-01
8.333169221878051758e-01
9.661043286323547363e-01
9.149262309074401855e-01
7.082474231719970703e-01
4.204885959625244141e-01
2.506662309169769287e-01
1.849873960018157959e-01
1.504238843917846680e-01
1.657505035400390625e-01
1.034288048744201660e+00
2.315029799938201904e-01
6.483979225158691406e-01
4.485901594161987305e-01
9.137232303619384766e-01
1.052046298980712891e+00
8.829135894775390625e-01
9.648710489273071289e-01
1.119482040405273438e+00
9.631285071372985840e-01
9.637031555175781250e-01
5.766726732254028320e-01
1.543259322643280029e-01
3.191482424736022949e-01
4.061044454574584961e-01
2.793750762939453125e-01
3.014153540134429932e-01
1.437860578298568726e-01
1.187341064214706421e-01
1.698422580957412720e-01
4.021728634834289551e-01
6.291388273239135742e-01
6.489756107330322266e-01
5.882793664932250977e-01
8.798848390579223633e-01
7.460439801216125488e-01
8.868753910064697266e-01
5.810807347297668457e-01
8.431375622749328613e-01
9.502828121185302734e-01
6.318907737731933594e-01
6.796923279762268066e-01
4.118365347385406494e-01
2.085984349250793457e-01
2.253714352846145630e-01
2.673378884792327881e-01
7.518773674964904785e-01
1.031792640686035156e+00
6.027417182922363281e-01
9.921721220016479492e-01
6.617376208305358887e-01
6.514865756034851074e-01
9.210700392723083496e-01
1.055196046829223633e+00
5.382307767868041992e-01
1.531163007020950317e-01
3.103297054767608643e-01
8.475422859191894531e-01
2.256569415330886841e-01
4.395144879817962646e-01
5.237848758697509766e-01
8.806575536727905273e-01
8.544256687164306641e-01
1.073469042778015137e+00
8.452785611152648926e-01
8.878223896026611328e-01
8.002630472183227539e-01
8.451273441314697266e-01
8.012520670890808105e-01
7.452408075332641602e-01
3.371675610542297363e-01
1.140496730804443359e-01
2.798216938972473145e-01
5.697272419929504395e-01
7.815870642662048340e-01
4.775526523590087891e-01
9.204937517642974854e-02
1.454502195119857788e-01
2.288947105407714844e-01
2.200032919645309448e-01
1.612910069525241852e-02
9.715599939227104187e-03
2.041935771703720093e-01
2.035219036042690277e-02
1.459167432039976120e-02
7.420571148395538330e-02
2.919310033321380615e-01
4.304398298263549805e-01
9.199657440185546875e-01
4.422388672828674316e-01
9.516420960426330566e-01
5.316792130470275879e-01
7.640516161918640137e-01
8.741288185119628906e-01
8.213845491409301758e-01
6.136316657066345215e-01
6.214082837104797363e-01
8.970957398414611816e-01
9.039621949195861816e-01
8.183528184890747070e-01
4.026400744915008545e-01
4.046857655048370361e-01
4.997768700122833252e-01
8.252343535423278809e-01
1.012284994125366211e+00
9.689134955406188965e-01
6.512901186943054199e-01
2.755101956427097321e-02
2.725348472595214844e-01
4.569933116436004639e-01
8.308639526367187500e-01
2.820184230804443359e-01
9.373597800731658936e-02
3.306452035903930664e-01
2.418465614318847656e-01
5.048440098762512207e-01
5.695893168449401855e-01
5.980228185653686523e-01
9.047576189041137695e-01
7.422267794609069824e-01
5.387430787086486816e-01
2.454335689544677734e-01
1.043206572532653809e+00
8.832639455795288086e-01
7.192196846008300781e-01
8.526521325111389160e-01
7.548595666885375977e-01
7.004678249359130859e-01
2.056439071893692017e-01
2.400484681129455566e-01
1.695408076047897339e-01
1.940306723117828369e-01
2.328663319349288940e-01
2.423772066831588745e-01
2.294877320528030396e-01
2.798236608505249023e-01
6.442621350288391113e-02
4.327129945158958435e-02
1.200296655297279358e-01
3.320142924785614014e-01
1.822513937950134277e-01
1.076246380805969238e+00
4.234430193901062012e-01
2.676957547664642334e-01
6.458044052124023438e-01
1.001600101590156555e-01
9.831380248069763184e-01
6.876617074012756348e-01
8.441562056541442871e-01
1.642315387725830078e-01
1.006907701492309570e+00
1.115224063396453857e-01
1.625365614891052246e-01
3.004759252071380615e-01
3.437769711017608643e-01
1.652870476245880127e-01
1.391878873109817505e-01
1.412145644426345825e-01
2.223923951387405396e-01
4.118907451629638672e-01
9.544427394866943359e-01
9.201714396476745605e-01
5.376725792884826660e-01
1.041261792182922363e+00
1.763413548469543457e-01
1.169807314872741699e+00
1.623209416866302490e-01
1.253961175680160522e-01
1.094147324562072754e+00
8.622377514839172363e-01
3.823243379592895508e-01
9.164603948593139648e-01
6.820127367973327637e-01
7.423897981643676758e-01
3.903442621231079102e-01
5.310825109481811523e-01
8.871375322341918945e-01
3.320730924606323242e-01
6.757161021232604980e-01
3.456738591194152832e-01
4.265573024749755859e-01
9.257559776306152344e-01
9.459754824638366699e-01
9.292790889739990234e-01
6.277800202369689941e-01
3.650176227092742920e-01
1.747788190841674805e-01
4.124194085597991943e-01
5.458152294158935547e-01
1.587447524070739746e-01
2.700628638267517090e-01
8.224316835403442383e-01
6.365554928779602051e-01
1.016196489334106445e+00
7.427935600280761719e-01
5.613899230957031250e-01
8.160598278045654297e-01
2.745438218116760254e-01
4.639246761798858643e-01
5.814533233642578125e-01
8.048325181007385254e-01
8.943164944648742676e-01
7.892191410064697266e-01
9.651783108711242676e-01
5.630672574043273926e-01
4.050491005182266235e-02
1.532848477363586426e-01
2.981724441051483154e-01
3.638698160648345947e-01
3.446000516414642334e-01
4.319051206111907959e-01
6.434720754623413086e-01
5.860255956649780273e-01
1.732603013515472412e-01
4.244642853736877441e-01
7.694086432456970215e-01
3.915143609046936035e-01
2.767876982688903809e-01
2.293717116117477417e-01
2.350449413061141968e-01
1.106364876031875610e-01
5.164777636528015137e-01
6.496188044548034668e-01
8.860594034194946289e-01
1.309835165739059448e-01
4.694801196455955505e-02
4.627909883856773376e-02
3.046250641345977783e-01
2.478948533535003662e-01
9.285059571266174316e-01
2.965452671051025391e-01
7.380834221839904785e-01
6.245415210723876953e-01
2.226728945970535278e-01
1.792275905609130859e-01
1.718321442604064941e-01
4.558853805065155029e-01
6.633750200271606445e-01
4.562489986419677734e-01
2.105249464511871338e-01
6.900320947170257568e-02
2.606929838657379150e-01
7.759412527084350586e-01
4.173640906810760498e-01
2.277161329984664917e-01
2.245448678731918335e-01
8.071085810661315918e-01
9.964066743850708008e-01
8.640109300613403320e-01
7.027965188026428223e-01
6.952272653579711914e-01
6.241321563720703125e-01
8.344758749008178711e-01
7.821789383888244629e-01
8.376016616821289062e-01
7.758841514587402344e-01
4.724044203758239746e-01
7.021383047103881836e-01
1.027309596538543701e-01
6.164027005434036255e-02
2.475348711013793945e-01
4.863545298576354980e-01
4.044461846351623535e-01
2.297933101654052734e-01
5.668417811393737793e-01
8.071441054344177246e-01
3.238483071327209473e-01
1.024884104728698730e+00
5.390329360961914062e-01
1.927005499601364136e-01
4.802157878875732422e-01
2.988947927951812744e-01
6.446855068206787109e-01
4.096380472183227539e-01
4.945463538169860840e-01
4.101695418357849121e-01
1.703213155269622803e-01
2.988179773092269897e-02
1.897891797125339508e-02
2.890449464321136475e-01
5.510368943214416504e-02
1.271966397762298584e-01
1.551177203655242920e-01
9.237326383590698242e-01
6.960667371749877930e-01
7.662932872772216797e-01
4.259306192398071289e-01
1.310545355081558228e-01
4.684675335884094238e-01
2.321287840604782104e-01
9.990216791629791260e-02
3.397542238235473633e-01
3.364436626434326172e-01
7.868754863739013672e-01
5.182730555534362793e-01
6.166152954101562500e-01
9.453819990158081055e-01
6.822110414505004883e-01
3.915539979934692383e-01
1.037689566612243652e+00
2.694275677204132080e-01
3.065454959869384766e-01
5.051866769790649414e-01
9.426143169403076172e-01
1.040938615798950195e+00
1.241820454597473145e-01
7.955091595649719238e-01
9.302326440811157227e-01
6.524366140365600586e-01
5.392600297927856445e-01
7.164338231086730957e-01
6.087949275970458984e-01
8.545467257499694824e-01
7.856700420379638672e-01
9.137389063835144043e-01
4.584159255027770996e-01
6.067524552345275879e-01
7.798784375190734863e-01
6.135253310203552246e-01
6.496595144271850586e-01
1.907223463058471680e-01
2.274019829928874969e-02
2.455476298928260803e-02
2.628160119056701660e-01
3.518081009387969971e-01
4.634701609611511230e-01
6.972759366035461426e-01
3.967523947358131409e-02
9.894849061965942383e-01
9.472631216049194336e-01
6.754081845283508301e-01
3.400745391845703125e-01
9.062436819076538086e-01
6.879501938819885254e-01
9.274305105209350586e-01
6.250067055225372314e-02
1.610678136348724365e-01
7.608414292335510254e-01
8.261087536811828613e-01
8.501317501068115234e-01
9.857482910156250000e-01
7.282346487045288086e-01
2.868699431419372559e-01
6.199162006378173828e-01
8.498433232307434082e-01
9.266458749771118164e-01
9.115657806396484375e-01
9.774520993232727051e-01
8.516702651977539062e-01
7.772755026817321777e-01
2.927282452583312988e-01
3.829716145992279053e-01
9.049603343009948730e-01
1.098361134529113770e+00
7.689577341079711914e-01
7.789267301559448242e-01
6.642323136329650879e-01
7.417540550231933594e-01
8.634803295135498047e-01
6.663500517606735229e-02
6.927462667226791382e-02
4.105766117572784424e-01
6.727510094642639160e-01
8.757475614547729492e-01
1.002494215965270996e+00
2.648586332798004150e-01
1.028716921806335449e+00
6.023744344711303711e-01
5.863747596740722656e-01
9.401317834854125977e-01
5.675284862518310547e-01
3.513046503067016602e-01
3.541502952575683594e-01
7.342735528945922852e-01
1.500503420829772949e-01
2.999114692211151123e-01
6.661942005157470703e-01
8.654123544692993164e-01
8.047026395797729492e-01
7.861893773078918457e-01
8.203622102737426758e-01
8.242526650428771973e-01
3.018659353256225586e-01
3.816018104553222656e-01
4.219705462455749512e-01
5.776244401931762695e-02
5.674963817000389099e-02
1.706734485924243927e-02
2.490814961493015289e-02
2.945010960102081299e-01
5.644372701644897461e-01
6.832525134086608887e-01
5.428604483604431152e-01
8.822792172431945801e-01
8.868592977523803711e-01
9.308791756629943848e-01
4.881488978862762451e-01
6.861272454261779785e-01
2.982109487056732178e-01
1.005649417638778687e-01
4.429170489311218262e-01
7.157609462738037109e-01
6.802407503128051758e-01
9.287568330764770508e-01
6.528201103210449219e-01
8.646056652069091797e-01
4.666122794151306152e-01
4.794245958328247070e-01
4.985566139221191406e-01
4.625125527381896973e-01
9.136901795864105225e-02
1.540673375129699707e-01
3.627345561981201172e-01
4.592947959899902344e-01
5.570920705795288086e-01
5.139198303222656250e-01
3.118911385536193848e-01
5.646001547574996948e-03
6.801140960305929184e-03
8.300323970615863800e-03
8.237540721893310547e-03
1.792233623564243317e-02
4.606645703315734863e-01
6.232083216309547424e-02
9.793665260076522827e-02
4.079805612564086914e-01
6.700501590967178345e-02
6.868489831686019897e-02
1.019415378570556641e+00
1.052881002426147461e+00
1.290215104818344116e-01
6.788473129272460938e-01
6.110226511955261230e-01
9.366330504417419434e-01
9.688732028007507324e-01
3.589603900909423828e-01
5.570539832115173340e-01
3.796547353267669678e-01
1.104035153985023499e-01
2.107840478420257568e-01
4.903467893600463867e-01
3.406654000282287598e-01
7.303908467292785645e-01
1.168913096189498901e-01
1.880978047847747803e-01
7.228291034698486328e-01
8.120659589767456055e-01
8.543226122856140137e-01
2.948694229125976562e-01
5.934931039810180664e-01
1.163528040051460266e-01
1.133039668202400208e-01
2.939749956130981445e-01
3.850523233413696289e-01
2.700708210468292236e-01
3.224654197692871094e-01
4.544059038162231445e-01
2.510759830474853516e-01
5.719105005264282227e-01
2.684548199176788330e-01
9.479913115501403809e-02
6.148617342114448547e-02
3.730317354202270508e-01
1.099509716033935547e+00
4.057867527008056641e-01
1.943852007389068604e-02
2.742453515529632568e-01
1.050352454185485840e+00
8.468392491340637207e-01
6.862302124500274658e-02
1.078626871109008789e+00
8.815820515155792236e-02
2.234679087996482849e-02
1.006983593106269836e-01
6.951186656951904297e-01
8.742741346359252930e-01
2.654139995574951172e-01
5.240003466606140137e-01
3.519463241100311279e-01
3.425382375717163086e-01
2.750211656093597412e-01
8.639292716979980469e-01
6.838125586509704590e-01
4.313637614250183105e-01
9.705502986907958984e-01
1.696229875087738037e-01
1.885852217674255371e-01
6.647015810012817383e-01
6.307415962219238281e-01
9.268534183502197266e-01
7.229665517807006836e-01
4.403035342693328857e-01
1.059149026870727539e+00
2.413790673017501831e-01
2.773944437503814697e-01
4.455171525478363037e-01
5.189411640167236328e-01
3.975157141685485840e-01
4.393804371356964111e-01
9.808402657508850098e-01
7.185867428779602051e-01
1.029977560043334961e+00
1.231784746050834656e-01
3.247590661048889160e-01
5.523339509963989258e-01
5.134435892105102539e-01
6.853873729705810547e-01
7.857950925827026367e-01
7.570505142211914062e-01
1.806348562240600586e-01
1.292374432086944580e-01
1.505483537912368774e-01
6.355849504470825195e-01
9.840667247772216797e-01
9.145376682281494141e-01
1.001575231552124023e+00
8.706257343292236328e-01
7.781366109848022461e-01
8.320090770721435547e-01
5.167942047119140625e-01
5.188003778457641602e-01
4.875054359436035156e-01
2.530077397823333740e-01
4.866496026515960693e-01
3.393410146236419678e-01
1.031806230545043945e+00
4.604413509368896484e-01
2.137071639299392700e-01
3.017870485782623291e-01
4.154686629772186279e-01
7.752484679222106934e-01
8.408507108688354492e-01
1.728686839342117310e-01
1.212981224060058594e+00
2.347282692790031433e-02
8.134089410305023193e-02
4.665885567665100098e-01
3.928501904010772705e-01
9.945791214704513550e-02
4.493410885334014893e-01
9.506786465644836426e-01
6.153638362884521484e-01
6.409884691238403320e-01
6.950643658638000488e-01
1.503776907920837402e-01
8.447439670562744141e-01
5.876526832580566406e-01
5.821515917778015137e-01
7.230779528617858887e-01
5.903855562210083008e-01
1.999945640563964844e-01
1.078899145126342773e+00
1.485400497913360596e-01
1.043088138103485107e-01
7.365876436233520508e-01
6.810957193374633789e-01
1.050588846206665039e+00
3.362434506416320801e-01
3.166143298149108887e-01
1.593166887760162354e-01
9.734766185283660889e-02
1.080622971057891846e-01
1.739119738340377808e-01
2.201574444770812988e-01
2.273044288158416748e-01
9.343404173851013184e-01
5.703012347221374512e-01
1.063638687133789062e+00
1.127421021461486816e+00
8.206491470336914062e-01
6.754853725433349609e-01
8.797777295112609863e-01
1.859300583600997925e-01
4.178413152694702148e-01
3.005413711071014404e-01
3.017900288105010986e-01
3.455418646335601807e-01
6.610704064369201660e-01
4.265693426132202148e-01
4.566991329193115234e-01
3.340995907783508301e-01
4.060898423194885254e-01
9.028663635253906250e-01
4.904779791831970215e-01
1.019996643066406250e+00
9.651845693588256836e-01
7.753891348838806152e-01
8.059580326080322266e-01
3.213135898113250732e-01
6.060022711753845215e-01
7.001650929450988770e-01
5.054364800453186035e-01
8.978866338729858398e-01
7.582333683967590332e-01
8.140335083007812500e-01
2.672029733657836914e-01
1.385961323976516724e-01
3.391679823398590088e-01
2.071316689252853394e-01
2.548301815986633301e-01
4.815466701984405518e-01
3.873901963233947754e-01
5.338941812515258789e-01
4.878881275653839111e-01
7.782958745956420898e-01
8.835861086845397949e-01
1.786200106143951416e-01
6.493818759918212891e-01
7.688834667205810547e-01
5.118527412414550781e-01
5.581576228141784668e-01
9.636728763580322266e-01
8.784452676773071289e-01
6.883397698402404785e-01
7.806922197341918945e-01
1.142159551382064819e-01
8.173069953918457031e-01
5.030752420425415039e-01
9.444594383239746094e-01
9.093220233917236328e-01
5.716407671570777893e-02
1.769648492336273193e-02
2.637485265731811523e-01
1.021800994873046875e+00
7.574110031127929688e-01
3.353863358497619629e-01
7.900125980377197266e-01
3.798069357872009277e-01
1.786502003669738770e-01
4.348575323820114136e-02
1.000106185674667358e-01
5.402560532093048096e-02
9.127034246921539307e-02
4.245667159557342529e-01
4.990963637828826904e-01
5.630525946617126465e-01
7.870140075683593750e-01
7.722369432449340820e-01
6.826410293579101562e-01
6.781945228576660156e-01
7.820927500724792480e-01
5.868411064147949219e-01
3.993071317672729492e-01
1.033427953720092773e+00
1.029414176940917969e+00
5.201982259750366211e-01
9.757893681526184082e-01
9.209625720977783203e-01
1.012011289596557617e+00
9.879222512245178223e-01
1.088241577148437500e+00
2.147518396377563477e-01
5.191470384597778320e-01
7.666528820991516113e-01
4.806619584560394287e-01
5.855985283851623535e-01
6.656428575515747070e-01
9.645472764968872070e-01
9.262576103210449219e-01
4.914177060127258301e-01
5.731908679008483887e-01
4.235326647758483887e-01
5.831731557846069336e-01
5.376673936843872070e-01
5.804951190948486328e-01
1.018765449523925781e+00
7.652848958969116211e-01
2.609889209270477295e-01
3.455316424369812012e-01
4.953515827655792236e-01
9.631559848785400391e-01
9.915080070495605469e-01
9.619275331497192383e-01
9.679430127143859863e-01
7.038910388946533203e-01
1.020978689193725586e-01
3.063898719847202301e-02
4.903262257575988770e-01
1.030731320381164551e+00
1.269950121641159058e-01
1.305655837059020996e-01
6.351950168609619141e-01
9.877556562423706055e-01
4.414160549640655518e-01
4.374107420444488525e-01
4.985385537147521973e-01
8.748435974121093750e-01
8.019435405731201172e-01
9.230221509933471680e-01
9.557181000709533691e-01
6.710728257894515991e-02
9.581117331981658936e-02
1.363792568445205688e-01
6.108335852622985840e-01
7.869678139686584473e-01
1.015119194984436035e+00
9.543622136116027832e-01
7.669299840927124023e-01
5.560017824172973633e-01
4.380886554718017578e-01
4.825699329376220703e-01
8.154860734939575195e-01
4.407272934913635254e-01
4.622545242309570312e-01
8.624836802482604980e-01
6.821821928024291992e-01
2.975999116897583008e-01
9.324333071708679199e-01
3.761473596096038818e-01
2.691315412521362305e-01
3.368261158466339111e-01
5.295339226722717285e-01
3.074948787689208984e-01
2.709999978542327881e-01
8.776009082794189453e-01
1.021981358528137207e+00
9.194546341896057129e-01
4.861113131046295166e-01
5.676581859588623047e-01
1.023717045783996582e+00
3.452783226966857910e-01
5.741356611251831055e-01
6.638595461845397949e-01
7.581008672714233398e-01
6.177232265472412109e-01
4.158836901187896729e-01
1.068856954574584961e+00
6.369835883378982544e-02
8.343560695648193359e-01
9.642223119735717773e-01
5.972467064857482910e-01
6.008882522583007812e-01
6.801342368125915527e-01
5.304513573646545410e-01
5.533378124237060547e-01
3.406558036804199219e-01
4.205360710620880127e-01
8.508890271186828613e-01
5.727413296699523926e-01
6.696836948394775391e-01
9.106376767158508301e-01
6.973286867141723633e-01
1.096216678619384766e+00
7.931748628616333008e-01
1.166290402412414551e+00
7.026822566986083984e-01
5.839215964078903198e-02
8.044118285179138184e-01
1.610240489244461060e-01
9.371367692947387695e-01
6.946696043014526367e-01
1.017305374145507812e+00
4.298882186412811279e-01
9.496480226516723633e-01
9.160513281822204590e-01
7.161359786987304688e-01
1.003435850143432617e+00
1.020836353302001953e+00
3.018694221973419189e-01
9.481716156005859375e-01
5.324347019195556641e-01
6.678349971771240234e-01
6.387276053428649902e-01
8.714346885681152344e-01
2.878587841987609863e-01
3.513053655624389648e-01
9.555005431175231934e-01
7.745190858840942383e-01
5.816430449485778809e-01
6.578540802001953125e-02
3.133349418640136719e-01
6.809402704238891602e-01
8.171516060829162598e-01
6.794155240058898926e-01
6.282559633255004883e-01
2.760691046714782715e-01
9.942430853843688965e-01
6.071205139160156250e-01
1.223690509796142578e-01
7.600113283842802048e-03
4.681864753365516663e-02
1.743344962596893311e-01
7.287290096282958984e-01
4.757088720798492432e-01
8.820345997810363770e-01
9.649068117141723633e-01
9.233358502388000488e-01
7.731456756591796875e-01
6.155162453651428223e-01
3.159379661083221436e-01
4.171764850616455078e-01
4.058478474617004395e-01
4.091660380363464355e-01
3.066027462482452393e-01
2.343084812164306641e-01
7.646628618240356445e-01
8.325943350791931152e-01
8.287569880485534668e-01
8.488577604293823242e-01
9.592375159263610840e-01
3.108314275741577148e-01
3.533148765563964844e-01
6.117615848779678345e-02
4.100412428379058838e-01
1.131931319832801819e-01
1.532421708106994629e-01
7.536386251449584961e-01
9.395104050636291504e-01
7.586372494697570801e-01
8.650287985801696777e-01
9.055969119071960449e-01
2.053095251321792603e-01
2.078450098633766174e-02
1.363331917673349380e-02
2.507918775081634521e-01
3.331755101680755615e-02
7.362782210111618042e-02
5.927810072898864746e-01
1.456382870674133301e-01
8.134821057319641113e-02
1.382802724838256836e-01
7.004190236330032349e-02
4.984853789210319519e-02
1.864345557987689972e-02
6.405043601989746094e-02
8.745706826448440552e-02
4.893710613250732422e-01
2.956680059432983398e-01
2.372135818004608154e-01
5.426414012908935547e-01
7.535031437873840332e-01
5.921456217765808105e-01
2.917459905147552490e-01
7.253621518611907959e-02
1.554847061634063721e-01
9.992863982915878296e-02
1.780368089675903320e-01
2.101905941963195801e-01
1.021070361137390137e+00
6.486153602600097656e-01
1.707575917243957520e-01
1.255688071250915527e-01
1.501888185739517212e-01
5.137820839881896973e-01
8.617226034402847290e-03
7.325403392314910889e-03
7.552569732069969177e-03
1.593417488038539886e-02
4.918837919831275940e-02
3.065116889774799347e-02
1.802411526441574097e-01
4.813975393772125244e-01
8.678413033485412598e-01
5.458818674087524414e-01
4.837439060211181641e-01
3.368425965309143066e-01
7.341217994689941406e-01
6.297790259122848511e-02
3.048360943794250488e-01
1.054523706436157227e+00
8.310110121965408325e-02
6.086134910583496094e-02
1.224607303738594055e-01
5.236550793051719666e-02
5.673839896917343140e-02
5.031600221991539001e-02
9.080181121826171875e-01
9.835453033447265625e-01
3.961980044841766357e-01
9.358879923820495605e-01
9.847162961959838867e-01
7.995976209640502930e-01
4.551596641540527344e-01
6.087778806686401367e-01
1.203401759266853333e-01
2.904842793941497803e-01
8.802807331085205078e-01
2.374403029680252075e-01
5.401223897933959961e-01
4.178712964057922363e-01
9.408900141716003418e-01
1.001267552375793457e+00
9.991384744644165039e-01
1.022420644760131836e+00
5.830700397491455078e-01
7.522994875907897949e-01
4.353244900703430176e-01
3.441380262374877930e-01
9.414349794387817383e-01
4.434750974178314209e-01
4.866447448730468750e-01
6.149787902832031250e-01
8.868717551231384277e-01
9.627261757850646973e-01
8.751642107963562012e-01
9.563500881195068359e-01
5.401425957679748535e-01
7.723985910415649414e-01
9.417786598205566406e-01
2.119157612323760986e-01
2.496531307697296143e-01
3.898153007030487061e-01
5.827591419219970703e-01
6.330066323280334473e-01
7.227386236190795898e-01
1.040817975997924805e+00
7.828139066696166992e-01
2.229145020246505737e-01
2.445045262575149536e-01
2.190194278955459595e-01
1.029639363288879395e+00
1.988686025142669678e-01
9.990046024322509766e-01
4.358150362968444824e-01
6.759402900934219360e-02
3.931020200252532959e-01
4.275801777839660645e-01
2.434764057397842407e-01
9.326360374689102173e-02
9.700077176094055176e-01
7.154901027679443359e-01
7.615085840225219727e-01
7.384160757064819336e-01
2.591308653354644775e-01
5.815465450286865234e-01
2.940990924835205078e-01
2.900876104831695557e-01
6.295078992843627930e-01
3.142108023166656494e-01
3.565189242362976074e-01
1.733490824699401855e-01
1.712827533483505249e-01
9.328672289848327637e-01
2.062446027994155884e-01
6.932634711265563965e-01
2.815158367156982422e-01
6.571652889251708984e-01
4.906957745552062988e-01
6.386107206344604492e-01
8.268200755119323730e-01
7.548077106475830078e-01
1.972013711929321289e-01
7.767791301012039185e-02
1.721268892288208008e-01
4.880008697509765625e-01
2.164066433906555176e-01
3.198303580284118652e-01
1.726846694946289062e-01
3.126022815704345703e-01
1.041301965713500977e+00
5.419728755950927734e-01
3.063247799873352051e-01
1.027856707572937012e+00
6.410245895385742188e-01
6.946898698806762695e-01
1.010905504226684570e+00
6.870221495628356934e-01
9.106971025466918945e-01
8.053482174873352051e-01
5.674023032188415527e-01
1.742711067199707031e-01
5.049605369567871094e-01
9.298163056373596191e-01
6.682738661766052246e-01
5.777294635772705078e-01
5.633378624916076660e-01
4.513866305351257324e-01
7.202596068382263184e-01
4.765755236148834229e-01
9.629561901092529297e-01
7.215403318405151367e-01
9.028015136718750000e-01
8.989611864089965820e-01
4.788263440132141113e-01
2.770096063613891602e-01
3.758549094200134277e-01
1.848152577877044678e-01
3.792836666107177734e-01
6.305831074714660645e-01
4.604784846305847168e-01
2.745885252952575684e-01
2.228874117136001587e-01
7.379781603813171387e-01
6.059373617172241211e-01
5.972520262002944946e-02
3.956168889999389648e-03
9.480986744165420532e-03
1.028341148048639297e-02
2.295833267271518707e-02
2.093396149575710297e-02
1.421302855014801025e-01
9.032867103815078735e-02
1.080047488212585449e-01
3.915284872055053711e-01
1.076792597770690918e+00
1.628085821866989136e-01
7.151790857315063477e-01
5.869611501693725586e-01
3.775582313537597656e-01
4.444432854652404785e-01
9.971978664398193359e-01
7.971493005752563477e-01
1.982309222221374512e-01
1.691638678312301636e-01
9.709960818290710449e-01
6.591992974281311035e-01
1.233021616935729980e-01
6.351524591445922852e-02
1.923501789569854736e-01
9.319195151329040527e-02
4.465751051902770996e-01
8.172893524169921875e-01
9.666756391525268555e-01
2.363806217908859253e-01
5.501868128776550293e-01
8.783895373344421387e-01
6.817162632942199707e-01
8.309218287467956543e-01
8.746987581253051758e-01
6.292827129364013672e-01
5.504988431930541992e-01
2.882524728775024414e-01
4.229210317134857178e-01
1.390958428382873535e-01
2.597821950912475586e-01
8.478847742080688477e-01
7.476835846900939941e-01
8.320167660713195801e-01
4.987684190273284912e-01
8.365764617919921875e-01
2.688470184803009033e-01
5.558212995529174805e-01
7.857532501220703125e-01
1.008561611175537109e+00
1.277323812246322632e-01
1.295448243618011475e-01
4.704924225807189941e-01
4.935855269432067871e-01
5.702293515205383301e-01
1.967241168022155762e-01
2.467168271541595459e-01
2.144908308982849121e-01
8.759783506393432617e-01
1.043645262718200684e+00
3.509667813777923584e-01
5.312701463699340820e-01
5.794981122016906738e-01
6.357905864715576172e-01
1.130081892013549805e+00
6.532447934150695801e-01
8.069204092025756836e-01
5.929512381553649902e-01
4.653646051883697510e-01
6.451390981674194336e-01
5.388867259025573730e-01
1.258298158645629883e-01
1.183092445135116577e-01
5.060402154922485352e-01
1.030188798904418945e+00
1.902986317873001099e-01
2.942931354045867920e-01
1.253120750188827515e-01
7.280464172363281250e-01
6.205217838287353516e-01
9.720729291439056396e-02
3.566387593746185303e-01
3.155279755592346191e-01
9.979522973299026489e-02
5.182135850191116333e-02
1.131803840398788452e-01
5.845378711819648743e-02
3.351776599884033203e-01
1.036988854408264160e+00
5.199333429336547852e-01
3.839202225208282471e-01
4.072347283363342285e-01
2.963162958621978760e-01
9.440417289733886719e-01
6.449162364006042480e-01
9.787219762802124023e-01
7.913370132446289062e-01
2.592115998268127441e-01
1.745517253875732422e-01
2.745336890220642090e-01
1.009671926498413086e+00
8.669028282165527344e-01
6.728283166885375977e-01
9.769623279571533203e-01
4.922310709953308105e-01
5.641119480133056641e-01
8.844571113586425781e-01
9.849959015846252441e-01
8.478426933288574219e-01
6.766894459724426270e-01
4.735570847988128662e-01
8.296065926551818848e-01
9.099339842796325684e-01
8.424599170684814453e-01
4.310858547687530518e-01
3.588904440402984619e-01
6.933838129043579102e-01
6.268104314804077148e-01
9.947717785835266113e-01
8.285533785820007324e-01
9.018692970275878906e-01
8.311026096343994141e-01
9.270479679107666016e-01
7.427289485931396484e-01
1.386722624301910400e-01
1.274658273905515671e-02
1.729726418852806091e-02
5.091091617941856384e-02
6.673800200223922729e-02
6.469147652387619019e-02
1.831514835357666016e-01
3.273445963859558105e-01
5.224651098251342773e-02
4.793892800807952881e-02
7.342813163995742798e-02
4.633340612053871155e-02
3.278602361679077148e-01
5.438122153282165527e-01
8.970290422439575195e-01
8.657345175743103027e-01
8.505800962448120117e-01
9.025090336799621582e-01
5.164517164230346680e-01
8.756408691406250000e-01
4.783279001712799072e-01
6.400369405746459961e-01
9.828169345855712891e-01
7.384872436523437500e-01
4.676093161106109619e-01
4.353461265563964844e-01
3.893555700778961182e-02
7.669328898191452026e-02
9.138184785842895508e-02
8.181215524673461914e-01
1.758299469947814941e-01
1.290976852178573608e-01
1.034189224243164062e+00
6.900826692581176758e-01
3.374335467815399170e-01
4.344285130500793457e-01
1.017557859420776367e+00
5.427433252334594727e-01
6.638774275779724121e-01
6.559901833534240723e-01
9.643803834915161133e-01
9.373887777328491211e-01
1.044622898101806641e+00
7.007026672363281250e-01
3.534472584724426270e-01
1.424908488988876343e-01
2.345928400754928589e-01
1.211653947830200195e-01
8.213996887207031250e-02
7.700279355049133301e-01
5.198094248771667480e-01
3.602590858936309814e-01
6.997764706611633301e-01
6.220722794532775879e-01
5.163466334342956543e-01
9.361881017684936523e-01
8.711001276969909668e-01
7.168138623237609863e-01
5.639774799346923828e-01
6.858134269714355469e-01
9.975215792655944824e-01
2.501754760742187500e-01
1.377089023590087891e-01
1.039677411317825317e-01
1.392232477664947510e-01
9.103227257728576660e-01
9.454119801521301270e-01
8.702675104141235352e-01
1.062872290611267090e+00
1.404741704463958740e-01
2.493417263031005859e-01
7.243087887763977051e-01
2.027223259210586548e-01
4.892569407820701599e-02
4.816874861717224121e-02
2.060530781745910645e-01
4.805430769920349121e-01
8.080347776412963867e-01
3.861278891563415527e-01
5.609806180000305176e-01
4.411250948905944824e-01
9.686329960823059082e-01
6.466653198003768921e-02
8.775943517684936523e-01
4.911559820175170898e-01
5.514118671417236328e-01
7.301795482635498047e-01
2.120478451251983643e-01
5.463384389877319336e-01
3.073634505271911621e-01
3.324832022190093994e-01
6.037375926971435547e-01
7.084406614303588867e-01
6.402584314346313477e-01
3.464843630790710449e-01
1.535866875201463699e-02
1.465935707092285156e-01
6.933369636535644531e-01
3.402006626129150391e-01
8.202813863754272461e-01
8.096773028373718262e-01
7.860415577888488770e-01
3.643559813499450684e-01
2.601900994777679443e-01
5.861778259277343750e-01
5.410262346267700195e-01
5.203841328620910645e-01
6.045482307672500610e-02
6.118238717317581177e-02
5.065717697143554688e-01
5.286097899079322815e-02
2.991592586040496826e-01
3.641690611839294434e-01
6.108247041702270508e-01
5.816329121589660645e-01
4.312213063240051270e-01
6.230264306068420410e-01
7.913839817047119141e-01
9.859026670455932617e-01
6.168075799942016602e-01
8.290138244628906250e-01
9.660433530807495117e-01
6.793673038482666016e-01
7.583012580871582031e-01
9.322836995124816895e-01
8.856449127197265625e-01
9.313981533050537109e-01
6.941527128219604492e-01
4.201546311378479004e-01
9.452953338623046875e-01
9.706714153289794922e-01
4.953403770923614502e-01
6.956968307495117188e-01
9.134863615036010742e-01
8.871011734008789062e-01
4.106099903583526611e-01
3.911679983139038086e-01
1.402283906936645508e-01
9.158485382795333862e-02
1.259441971778869629e-01
7.034615278244018555e-01
6.135348677635192871e-01
5.656520128250122070e-01
5.600951910018920898e-01
1.706958115100860596e-01
2.632720470428466797e-01
3.138105273246765137e-01
1.128222793340682983e-01
1.258612517267465591e-02
2.502658069133758545e-01
6.007301211357116699e-01
7.929985523223876953e-01
5.666825771331787109e-01
8.797618746757507324e-01
8.518269062042236328e-01
2.796586751937866211e-01
3.791552782058715820e-02
9.240914881229400635e-02
1.026788949966430664e+00
1.457983106374740601e-01
7.706879377365112305e-01
3.139151930809020996e-01
1.637308597564697266e-01
6.011180877685546875e-01
4.658277630805969238e-01
8.669209480285644531e-01
8.005516529083251953e-01
1.027732610702514648e+00
6.503117680549621582e-01
8.014838695526123047e-01
9.348384141921997070e-01
9.406938552856445312e-01
3.662264943122863770e-01
6.061920523643493652e-01
9.933861494064331055e-01
8.635184168815612793e-01
1.034039258956909180e+00
2.459540814161300659e-01
1.972122788429260254e-01
8.453752994537353516e-01
1.964954733848571777e-01
3.228833079338073730e-01
4.268949478864669800e-02
3.066394925117492676e-01
2.040449082851409912e-01
9.743661880493164062e-01
9.721720814704895020e-01
9.015536308288574219e-01
7.419958710670471191e-01
3.354557752609252930e-01
4.228241369128227234e-02
1.057734340429306030e-01
9.885578155517578125e-01
8.034807443618774414e-01
9.867922067642211914e-01
2.475187480449676514e-01
9.031804800033569336e-01
6.966890096664428711e-01
5.679801106452941895e-01
4.969143867492675781e-02
8.843655586242675781e-01
3.555869758129119873e-01
6.553251147270202637e-01
5.080780982971191406e-01
9.592164158821105957e-01
1.027865886688232422e+00
4.388373792171478271e-01
7.524776458740234375e-01
9.573150873184204102e-01
6.612777113914489746e-01
6.041907146573066711e-02
7.710003107786178589e-02
3.770115673542022705e-01
1.788507699966430664e-01
6.360579133033752441e-01
1.453082561492919922e-01
2.953084409236907959e-01
5.873472690582275391e-01
3.914421796798706055e-01
7.984786629676818848e-01
5.687696337699890137e-01
8.280709981918334961e-01
6.626086682081222534e-02
2.561468183994293213e-01
2.713811993598937988e-01
2.909687161445617676e-02
1.017583999782800674e-02
1.256743192672729492e+00
5.650407671928405762e-01
5.046916604042053223e-01
1.304932236671447754e-01
6.015357971191406250e-01
6.214963197708129883e-01
8.760439157485961914e-01
3.583380579948425293e-01
2.039287835359573364e-01
1.371143609285354614e-01
2.575142383575439453e-01
9.057960659265518188e-02
1.212375611066818237e-01
4.329373240470886230e-01
5.403281450271606445e-01
9.598178863525390625e-01
4.189731180667877197e-01
9.425145387649536133e-01
1.011953830718994141e+00
6.330949068069458008e-02
1.386453509330749512e-01
1.298320442438125610e-01
2.661125361919403076e-02
8.752345442771911621e-01
6.525535583496093750e-01
9.593076109886169434e-01
5.725997090339660645e-01
6.359751224517822266e-01
6.023832559585571289e-01
5.712795853614807129e-01
7.039973139762878418e-01
6.984280347824096680e-01
5.989562869071960449e-01
1.850828230381011963e-01
5.700720846652984619e-02
6.507964432239532471e-02
1.292044967412948608e-01
6.648776680231094360e-02
2.109627425670623779e-02
5.052887648344039917e-02
4.551021754741668701e-01
3.934963941574096680e-01
6.056717634201049805e-01
3.969807624816894531e-01
3.675613403320312500e-01
2.681616246700286865e-01
4.582916498184204102e-01
1.213864833116531372e-01
6.545255184173583984e-01
4.292981028556823730e-01
4.827151894569396973e-01
2.905617952346801758e-01
3.836874663829803467e-01
4.945762753486633301e-01
5.094294548034667969e-01
1.775079220533370972e-01
4.233024716377258301e-01
8.032848834991455078e-01
7.761413455009460449e-01
9.589107036590576172e-01
1.828186959028244019e-01
3.008371889591217041e-01
8.413065671920776367e-01
4.335534274578094482e-01
6.617758274078369141e-01
2.435697913169860840e-01
2.400636970996856689e-01
6.294429302215576172e-01
7.577697038650512695e-01
4.122028946876525879e-01
1.895142793655395508e-01
2.305941432714462280e-01
4.013723433017730713e-01
6.724721193313598633e-01
4.353785514831542969e-01
7.336760759353637695e-01
7.679829597473144531e-01
8.406447172164916992e-01
3.325580954551696777e-01
7.203963994979858398e-01
1.047514557838439941e+00
8.647112846374511719e-01
7.791230082511901855e-01
5.501044988632202148e-01
9.890472292900085449e-01
7.752907872200012207e-01
5.201843976974487305e-01
4.613172709941864014e-01
5.981656312942504883e-01
9.976825714111328125e-01
7.606580853462219238e-01
3.298667669296264648e-01
6.697998195886611938e-02
8.075405657291412354e-02
9.565583467483520508e-01
8.163534402847290039e-01
6.293416619300842285e-01
6.556171774864196777e-01
2.483187317848205566e-01
4.368455708026885986e-01
1.016087889671325684e+00
4.039719104766845703e-01
9.138036370277404785e-01
4.546695947647094727e-01
8.996350169181823730e-01
9.434819817543029785e-01
5.377888083457946777e-01
6.473976373672485352e-01
4.632079303264617920e-01
2.611493766307830811e-01
1.856942772865295410e-01
9.989117383956909180e-01
9.643481969833374023e-01
3.766076564788818359e-01
5.144362449645996094e-01
6.244242191314697266e-01
7.264300584793090820e-01
4.813129305839538574e-01
3.590975701808929443e-01
5.096315145492553711e-01
3.689388036727905273e-01
7.126388549804687500e-01
7.563613355159759521e-02
6.985257863998413086e-01
2.035764157772064209e-01
4.848468899726867676e-01
9.447258114814758301e-01
6.134688258171081543e-01
9.486004710197448730e-01
7.036417722702026367e-01
2.251540124416351318e-01
8.282589316368103027e-01
7.499039769172668457e-01
3.694247007369995117e-01
1.221885345876216888e-02
1.626753434538841248e-02
4.456161707639694214e-02
1.229119598865509033e-01
3.996705412864685059e-01
1.797402054071426392e-01
1.988602057099342346e-02
6.232441663742065430e-01
4.741459786891937256e-01
1.512751877307891846e-01
1.063398241996765137e+00
9.007428586483001709e-02
5.036659836769104004e-01
8.550533056259155273e-01
8.339211940765380859e-01
4.081267714500427246e-01
3.148135542869567871e-01
9.907328486442565918e-01
6.962708234786987305e-01
9.921633601188659668e-01
8.055071830749511719e-01
7.825533151626586914e-01
6.968795657157897949e-01
4.360602796077728271e-01
3.804402947425842285e-01
7.109702825546264648e-01
4.023498296737670898e-01
5.828510522842407227e-01
6.825754046440124512e-01
5.994144678115844727e-01
9.932872653007507324e-02
4.037068486213684082e-01
7.337064743041992188e-01
7.676535844802856445e-02
4.349424242973327637e-01
1.510063707828521729e-01
1.116665601730346680e+00
5.471892189234495163e-03
2.669710479676723480e-02
1.132499426603317261e-02
5.613077431917190552e-02
3.491868078708648682e-02
1.010226726531982422e+00
8.969208002090454102e-01
8.585261702537536621e-01
7.589154839515686035e-01
7.578173279762268066e-01
6.090039610862731934e-01
4.513165652751922607e-01
1.262634694576263428e-01
1.396122872829437256e-01
1.354869604110717773e-01
1.102473258972167969e+00
2.966172397136688232e-01
9.688838720321655273e-01
9.334152936935424805e-01
6.689347028732299805e-01
4.999794065952301025e-01
1.013991355895996094e+00
4.640714824199676514e-01
4.993124306201934814e-01
7.292086482048034668e-01
6.298407316207885742e-01
9.347811341285705566e-01
1.036390542984008789e+00
9.679902344942092896e-02
6.068698763847351074e-01
7.061695456504821777e-01
9.436304569244384766e-01
5.327142477035522461e-01
3.493207991123199463e-01
6.787652969360351562e-01
2.839495539665222168e-01
7.560518383979797363e-01
8.326545953750610352e-01
9.346367120742797852e-01
2.724772989749908447e-01
3.677046895027160645e-01
9.238731265068054199e-01
4.999130368232727051e-01
6.824213266372680664e-01
9.412947893142700195e-01
7.474710941314697266e-01
7.790271043777465820e-01
6.384187340736389160e-01
5.280851721763610840e-01
6.181574463844299316e-01
2.713769972324371338e-01
5.842369794845581055e-01
4.667168855667114258e-02
7.676161080598831177e-02
5.328367948532104492e-01
2.618395984172821045e-01
1.834945082664489746e-01
2.721983492374420166e-01
7.439879179000854492e-01
5.957597494125366211e-01
5.993323922157287598e-01
7.250618338584899902e-01
7.123918533325195312e-01
4.841879606246948242e-01
4.783283472061157227e-01
9.299087524414062500e-01
5.804554224014282227e-01
2.827783226966857910e-01
4.123512506484985352e-01
6.611866950988769531e-01


==> data/noise_inference/sampled_sigma_1.csv <==
1.228658318519592285e+00
1.184596180915832520e+00
1.101575970649719238e+00
1.245386481285095215e+00
1.234024763107299805e+00
1.201557159423828125e+00
1.322269916534423828e+00
1.277352690696716309e+00
1.073162078857421875e+00
1.066036581993103027e+00
1.180487751960754395e+00
1.116779923439025879e+00
8.943802118301391602e-01
9.458771944046020508e-01
8.215510249137878418e-01
9.767976999282836914e-01
9.666136503219604492e-01
6.393470764160156250e-01
1.956978291273117065e-01
6.798951625823974609e-01
2.707124352455139160e-01
9.659696370363235474e-02
3.958438336849212646e-02
1.037065237760543823e-01
1.102410316467285156e+00
1.085927009582519531e+00
1.277740478515625000e+00
1.306896090507507324e+00
1.249701142311096191e+00
1.272137403488159180e+00
1.287628293037414551e+00
1.348282098770141602e+00
1.356735706329345703e+00
1.328827738761901855e+00
1.279503822326660156e+00
1.305709123611450195e+00
1.132597208023071289e+00
1.056177735328674316e+00
1.310053348541259766e+00
1.283243298530578613e+00
1.190063357353210449e+00
1.294711589813232422e+00
1.179212212562561035e+00
1.204406142234802246e+00
1.106367826461791992e+00
1.327928900718688965e+00
1.319513082504272461e+00
1.194529294967651367e+00
1.085719943046569824e+00
1.231345653533935547e+00
1.379746913909912109e+00
1.369938254356384277e+00
1.239803791046142578e+00
1.253147602081298828e+00
1.070812463760375977e+00
1.248605370521545410e+00
1.257702112197875977e+00
1.274222850799560547e+00
1.159428477287292480e+00
1.240119814872741699e+00
1.089025139808654785e+00
3.421172201633453369e-01
9.028404951095581055e-01
9.086161255836486816e-01
4.470644891262054443e-01
9.387629032135009766e-01
6.000707149505615234e-01
4.382708966732025146e-01
1.184408903121948242e+00
1.083639383316040039e+00
1.375973701477050781e+00
1.239988327026367188e+00
1.114616036415100098e+00
1.002608299255371094e+00
9.819340109825134277e-01
7.303104400634765625e-01
1.080645084381103516e+00
6.383947134017944336e-01
7.610154151916503906e-01
1.000930309295654297e+00
1.039711475372314453e+00
1.056195259094238281e+00
1.057009577751159668e+00
1.077292203903198242e+00
1.328864574432373047e+00
1.356344938278198242e+00
1.216706991195678711e+00
7.871869206428527832e-01
9.764744043350219727e-01
1.178738713264465332e+00
1.185567498207092285e+00
1.145882248878479004e+00
1.323934555053710938e+00
1.286622524261474609e+00
1.270695805549621582e+00
1.196993708610534668e+00
1.298440575599670410e+00
1.107533335685729980e+00
1.305979728698730469e+00
1.285966873168945312e+00
1.108694195747375488e+00
1.023488283157348633e+00
2.980637252330780029e-01
1.424020677804946899e-01
2.286037057638168335e-01
4.952807724475860596e-01
3.703902661800384521e-01
8.609270453453063965e-01
4.860547482967376709e-01
1.118684887886047363e+00
4.130142629146575928e-01
1.512131541967391968e-01
5.408833175897598267e-02
4.848201200366020203e-02
1.338557340204715729e-02
1.437827106565237045e-02
1.509187836199998856e-02
5.302120931446552277e-03
3.105423878878355026e-03
1.771355513483285904e-03
1.440251013264060020e-03
1.115431543439626694e-03
2.753187436610460281e-03
1.546114683151245117e-02
5.389928072690963745e-02
7.530106604099273682e-02
1.099508106708526611e-01
1.243608891963958740e-01
1.757611036300659180e-01
1.296926885843276978e-01
5.237188935279846191e-02
1.370704472064971924e-01
1.034537792205810547e+00
2.074009478092193604e-01
3.938062787055969238e-01
6.562986373901367188e-01
1.106369256973266602e+00
2.709074020385742188e-01
2.170494496822357178e-01
2.604282200336456299e-01
1.761797815561294556e-01
2.428125143051147461e-01
3.101036250591278076e-01
4.378430545330047607e-01
5.695117712020874023e-01
1.151337385177612305e+00
1.242220878601074219e+00
1.321017622947692871e+00
1.052976489067077637e+00
8.699083924293518066e-01
7.927862405776977539e-01
1.108730316162109375e+00
7.618354558944702148e-01
1.007130622863769531e+00
1.604347229003906250e-01
1.876525729894638062e-01
9.520106017589569092e-02
3.645450174808502197e-01
2.810692489147186279e-01
7.619825601577758789e-01
6.220846772193908691e-01
1.157609343528747559e+00
1.342166662216186523e+00
1.157722592353820801e+00
1.233577609062194824e+00
7.774751782417297363e-01
6.777611374855041504e-01
2.212011069059371948e-01
2.067613005638122559e-01
1.134245842695236206e-01
2.260221242904663086e-01
4.202069342136383057e-01
5.251125097274780273e-01
3.296074569225311279e-01
1.143056750297546387e+00
1.091704487800598145e+00
1.243625164031982422e+00
1.201168537139892578e+00
1.241330265998840332e+00
1.227597475051879883e+00
1.355005621910095215e+00
1.170591950416564941e+00
1.254516839981079102e+00
1.083223938941955566e+00
1.426391720771789551e+00
9.216188788414001465e-01
6.674856543540954590e-01
1.231737256050109863e+00
3.872892260551452637e-01
1.323640584945678711e+00
1.273673534393310547e+00
1.164315223693847656e+00
7.318208217620849609e-01
5.110888481140136719e-01
3.707379698753356934e-01
5.846214890480041504e-01
4.105877280235290527e-01
6.015194654464721680e-01
1.879653632640838623e-01
3.453283011913299561e-01
1.384738802909851074e+00
1.294675588607788086e+00
1.158335447311401367e+00
1.345561146736145020e+00
1.431024312973022461e+00
1.230725169181823730e+00
1.242653608322143555e+00
1.226357340812683105e+00
1.268073916435241699e+00
1.163960337638854980e+00
1.278608441352844238e+00
1.138117909431457520e+00
1.181052565574645996e+00
1.229036927223205566e+00
1.178700566291809082e+00
1.196671366691589355e+00
1.264543533325195312e+00
1.205733656883239746e+00
1.063902854919433594e+00
1.221673965454101562e+00
1.155452370643615723e+00
1.264577865600585938e+00
1.115758180618286133e+00
1.275560617446899414e+00
1.122939705848693848e+00
1.347898960113525391e+00
1.388555049896240234e+00
1.344629287719726562e+00
1.181930422782897949e+00
1.157180190086364746e+00
1.097565770149230957e+00
1.175623178482055664e+00
1.002925872802734375e+00
1.200747370719909668e+00
1.228692412376403809e+00
1.333522796630859375e+00
1.087824463844299316e+00
1.659221172332763672e+00
1.217983007431030273e+00
1.124732255935668945e+00
1.314602136611938477e+00
1.128113150596618652e+00
1.530927538871765137e+00
1.160268068313598633e+00
1.374725103378295898e+00
1.224719524383544922e+00
1.281643390655517578e+00
1.392823696136474609e+00
1.172979593276977539e+00
1.115317106246948242e+00
1.170061111450195312e+00
1.389280676841735840e+00
1.428316235542297363e+00
1.284080266952514648e+00
1.313292384147644043e+00
1.350167512893676758e+00
1.301085829734802246e+00
1.363676190376281738e+00
1.212793827056884766e+00
1.315548539161682129e+00
1.231637716293334961e+00
1.165846705436706543e+00
1.280715465545654297e+00
1.286169171333312988e+00
1.256032943725585938e+00
1.118356227874755859e+00
1.253920078277587891e+00
1.076701283454895020e+00
1.488044261932373047e+00
1.340864777565002441e+00
1.359137415885925293e+00
1.232895016670227051e+00
1.262865662574768066e+00
1.178188562393188477e+00
1.189230799674987793e+00
1.371826171875000000e+00
1.279581904411315918e+00
1.302342176437377930e+00
1.240015149116516113e+00
1.213373184204101562e+00
1.477273225784301758e+00
1.463666200637817383e+00
1.097776412963867188e+00
1.180580854415893555e+00
1.138127565383911133e+00
1.353242158889770508e+00
1.233133673667907715e+00
1.315597295761108398e+00
1.117331743240356445e+00
1.191506385803222656e+00
1.133829236030578613e+00
1.289353251457214355e+00
1.394176483154296875e+00
1.236955046653747559e+00
1.146836042404174805e+00
1.360409736633300781e+00
1.097069263458251953e+00
1.276980161666870117e+00
1.225798964500427246e+00
1.266304731369018555e+00
4.297072887420654297e-01
4.115701913833618164e-01
3.995178937911987305e-01
8.181810379028320312e-01
2.728468179702758789e-01
3.382613956928253174e-01
2.469359487295150757e-01
1.010307744145393372e-01
4.141113907098770142e-02
1.658398211002349854e-01
6.122914552688598633e-01
1.020523190498352051e+00
5.702977180480957031e-01
3.621647506952285767e-02
9.559787809848785400e-02
4.784521460533142090e-01
5.282514095306396484e-01
4.417594969272613525e-01
8.754029870033264160e-01
1.027033805847167969e+00
1.113512754440307617e+00
1.102122545242309570e+00
1.119977831840515137e+00
1.155990839004516602e+00
1.215709328651428223e+00
1.164324760437011719e+00
1.400994300842285156e+00
1.361209154129028320e+00
1.237970352172851562e+00
1.078161478042602539e+00
1.097264170646667480e+00
1.219228744506835938e+00
1.316408514976501465e+00
1.272563695907592773e+00
1.169534683227539062e+00
1.295078039169311523e+00
1.217097520828247070e+00
1.349596858024597168e+00
1.126284122467041016e+00
1.273956775665283203e+00
1.403804898262023926e+00
1.214533209800720215e+00
1.261147856712341309e+00
1.449206471443176270e+00
1.149331450462341309e+00
1.378683924674987793e+00
1.257130622863769531e+00
1.293030738830566406e+00
1.095425486564636230e+00
1.299139022827148438e+00
1.143215894699096680e+00
1.137558937072753906e+00
1.231868743896484375e+00
1.273650527000427246e+00
1.184714674949645996e+00
1.312851786613464355e+00
1.252696990966796875e+00
1.035850882530212402e+00
1.356379985809326172e+00
1.236341357231140137e+00
1.052470803260803223e+00
1.195173144340515137e+00
1.135599493980407715e+00
1.243876338005065918e+00
1.174236178398132324e+00
1.238608241081237793e+00
1.224099636077880859e+00
1.175269722938537598e+00
1.060935020446777344e+00
1.117237687110900879e+00
1.099102020263671875e+00
1.167067527770996094e+00
1.122571706771850586e+00
1.192057251930236816e+00
1.225676774978637695e+00
1.248345494270324707e+00
1.154303431510925293e+00
1.165411591529846191e+00
1.221761822700500488e+00
1.113379836082458496e+00
1.122856020927429199e+00
1.283131122589111328e+00
1.231691360473632812e+00
1.299539566040039062e+00
1.308235526084899902e+00
1.373774528503417969e+00
1.341032981872558594e+00
1.339296340942382812e+00
1.292915940284729004e+00
1.310984134674072266e+00
1.276434540748596191e+00
1.214754104614257812e+00
1.210609316825866699e+00
1.240787386894226074e+00
1.249294757843017578e+00
1.188956022262573242e+00
1.107338190078735352e+00
1.224968552589416504e+00
1.262353181838989258e+00
1.354842901229858398e+00
1.247703790664672852e+00
1.180464267730712891e+00
1.117248654365539551e+00
1.293942213058471680e+00
5.168129205703735352e-01
1.103609561920166016e+00
1.087182760238647461e+00
1.137999057769775391e+00
1.215455293655395508e+00
1.288647651672363281e+00
1.177888154983520508e+00
1.236037492752075195e+00
1.266558647155761719e+00
1.311644554138183594e+00
1.246005058288574219e+00
1.152634143829345703e+00
4.672306776046752930e-01
1.285733461380004883e+00
1.228903651237487793e+00
1.281430244445800781e+00
1.311347007751464844e+00
1.257845401763916016e+00
1.291686177253723145e+00
1.241614699363708496e+00
1.141328692436218262e+00
1.195195674896240234e+00
1.231466293334960938e+00
1.277457714080810547e+00
1.209334135055541992e+00
1.204708933830261230e+00
1.275344491004943848e+00
1.303609013557434082e+00
1.018056154251098633e+00
4.302161633968353271e-01
2.032164037227630615e-01
2.121636271476745605e-01
1.480395048856735229e-01
3.915121555328369141e-01
1.092263698577880859e+00
2.686248719692230225e-01
7.265076041221618652e-01
4.817661643028259277e-01
1.207937955856323242e+00
1.206886053085327148e+00
8.823955059051513672e-01
1.317771553993225098e+00
1.248330473899841309e+00
1.148930668830871582e+00
1.227084875106811523e+00
1.159551739692687988e+00
1.254834055900573730e+00
1.299064397811889648e+00
1.231770038604736328e+00
1.108136057853698730e+00
1.247989892959594727e+00
1.300206661224365234e+00
1.186567425727844238e+00
1.323164463043212891e+00
1.232300400733947754e+00
1.089140892028808594e+00
1.445557475090026855e+00
1.441974759101867676e+00
1.180898904800415039e+00
1.170773386955261230e+00
1.453544974327087402e+00
1.365947246551513672e+00
1.442122578620910645e+00
1.534899950027465820e+00
1.165222287178039551e+00
1.236766457557678223e+00
1.170739054679870605e+00
1.292304396629333496e+00
1.038024187088012695e+00
1.137015461921691895e+00
1.287273645401000977e+00
3.423738479614257812e-01
4.254369735717773438e-01
1.277096986770629883e+00
1.297842979431152344e+00
5.391213297843933105e-01
1.211765408515930176e+00
1.113389015197753906e+00
1.185299277305603027e+00
1.240303277969360352e+00
1.289046406745910645e+00
1.130185008049011230e+00
1.280995845794677734e+00
1.306623458862304688e+00
8.367902636528015137e-01
1.081055283546447754e+00
1.328327894210815430e+00
1.128213405609130859e+00
1.353486537933349609e+00
1.209789156913757324e+00
1.323435068130493164e+00
1.740351468324661255e-01
5.300925970077514648e-01
5.021921992301940918e-01
5.254098176956176758e-01
3.859997168183326721e-02
1.245010375976562500e+00
1.279317378997802734e+00
1.189697146415710449e+00
1.243102550506591797e+00
1.124797701835632324e+00
1.383238077163696289e+00
1.085839390754699707e+00
3.352618515491485596e-01
2.545368969440460205e-01
1.209952712059020996e+00
4.080980271100997925e-02
1.758639663457870483e-01
4.525713920593261719e-01
8.134826421737670898e-01
9.508680105209350586e-01
1.069505095481872559e+00
8.855112791061401367e-01
1.308133482933044434e+00
1.216636180877685547e+00
1.115985035896301270e+00
1.279277801513671875e+00
1.400355339050292969e+00
1.463497281074523926e+00
1.359827041625976562e+00
1.312687158584594727e+00
1.257389068603515625e+00
1.292751073837280273e+00
1.184015989303588867e+00
1.328254699707031250e+00
1.079454421997070312e+00
1.115661025047302246e+00
1.206737875938415527e+00
1.223640799522399902e+00
1.255522489547729492e+00
1.182339906692504883e+00
1.152003884315490723e+00
1.350653052330017090e+00
1.273238420486450195e+00
1.338545083999633789e+00
1.233436226844787598e+00
1.157220482826232910e+00
5.437285900115966797e-01
6.258549690246582031e-01
1.153824210166931152e+00
7.196074724197387695e-01
5.134550929069519043e-01
7.655643224716186523e-01
1.135710000991821289e+00
1.308867454528808594e+00
1.220242738723754883e+00
1.039490818977355957e+00
1.978808641433715820e-01
3.193531036376953125e-01
3.409965634346008301e-01
1.061130523681640625e+00
1.208421349525451660e+00
1.120394706726074219e+00
1.128021955490112305e+00
1.207214832305908203e+00
1.162777185440063477e+00
9.363013505935668945e-01
1.080227941274642944e-01
1.303049474954605103e-01
5.329943299293518066e-01
3.286999464035034180e-01
2.227811515331268311e-01
1.030349493026733398e+00
1.117846488952636719e+00
3.200538158416748047e-01
2.613961398601531982e-01
2.120833694934844971e-01
2.047684043645858765e-01
1.812228560447692871e-01
4.543439745903015137e-01
1.171925544738769531e+00
1.082762360572814941e+00
1.110486507415771484e+00
6.294392943382263184e-01
7.928656339645385742e-01
1.210451245307922363e+00
1.070534467697143555e+00
1.168222308158874512e+00
1.313667058944702148e+00
1.144138813018798828e+00
9.938584566116333008e-01
1.277808666229248047e+00
8.744794130325317383e-01
4.047869443893432617e-01
3.858159184455871582e-01
5.817614793777465820e-01
2.112374901771545410e-01
3.071280717849731445e-01
3.393719196319580078e-01
7.185606956481933594e-01
6.801527738571166992e-01
7.786959409713745117e-01
1.599030345678329468e-01
9.842576086521148682e-02
2.078523114323616028e-02
3.055539913475513458e-02
1.057625532150268555e+00
1.062812685966491699e+00
1.259875416755676270e+00
1.174705266952514648e+00
1.131847381591796875e+00
1.124964714050292969e+00
1.121130704879760742e+00
1.236638307571411133e+00
1.195521116256713867e+00
1.133966207504272461e+00
1.108265042304992676e+00
1.082442879676818848e+00
1.200879454612731934e+00
1.263358712196350098e+00
1.146039843559265137e+00
1.187741994857788086e+00
1.221708059310913086e+00
1.194860935211181641e+00
1.184791326522827148e+00
1.296099185943603516e+00
1.180894017219543457e+00
1.283378005027770996e+00
1.358219504356384277e+00
1.383487582206726074e+00
1.219167232513427734e+00
1.056061744689941406e+00
1.260687232017517090e+00
1.156937360763549805e+00
1.133990645408630371e+00
1.292935371398925781e+00
1.237376093864440918e+00
1.179509878158569336e+00
1.298823595046997070e+00
1.288736820220947266e+00
1.452377796173095703e+00
1.112979173660278320e+00
1.130272269248962402e+00
1.294441819190979004e+00
9.430480003356933594e-01
5.632548332214355469e-01
6.793639659881591797e-01
1.195759654045104980e+00
1.266988635063171387e+00
1.233561992645263672e+00
1.168396711349487305e+00
1.304346323013305664e+00
1.208492040634155273e+00
1.198014140129089355e+00
1.209885358810424805e+00
1.142857909202575684e+00
1.210214734077453613e+00
1.054801583290100098e+00
6.414444446563720703e-01
1.360052347183227539e+00
1.184822559356689453e+00
1.209454417228698730e+00
1.187498688697814941e+00
1.041796088218688965e+00
1.154288291931152344e+00
1.122365951538085938e+00
7.178997993469238281e-01
1.079316377639770508e+00
1.003451228141784668e+00
9.672481417655944824e-01
1.062427878379821777e+00
5.661251544952392578e-01
1.097865343093872070e+00
1.171807885169982910e+00
1.245204687118530273e+00
1.266083836555480957e+00
1.300352931022644043e+00
1.398277521133422852e+00
1.286738872528076172e+00
1.308761596679687500e+00
1.246028065681457520e+00
1.286757707595825195e+00
1.210054874420166016e+00
1.239897727966308594e+00
1.269838213920593262e+00
1.271783590316772461e+00
1.309663653373718262e+00
1.268101453781127930e+00
1.105896115303039551e+00
1.294618129730224609e+00
1.151194810867309570e+00
1.265107631683349609e+00
1.224428892135620117e+00
1.168080329895019531e+00
1.207748532295227051e+00
1.668725311756134033e-01
1.836787164211273193e-01
5.097477436065673828e-01
5.947187542915344238e-01
4.664732515811920166e-01
5.632032155990600586e-01
6.777769327163696289e-01
7.876487970352172852e-01
6.579721570014953613e-01
6.556725502014160156e-01
7.625179290771484375e-01
1.232814073562622070e+00
1.320040106773376465e+00
1.265201091766357422e+00
1.164117455482482910e+00
1.255681395530700684e+00
1.259286403656005859e+00
1.129817247390747070e+00
1.338812232017517090e+00
1.120978832244873047e+00
1.166856050491333008e+00
3.810455799102783203e-01
1.097245931625366211e+00
1.348308205604553223e+00
1.248793840408325195e+00
1.203704953193664551e+00
1.382426738739013672e+00
1.347376823425292969e+00
1.190113902091979980e+00
1.090031743049621582e+00
1.282219886779785156e+00
1.171881079673767090e+00
1.299204349517822266e+00
1.328481435775756836e+00
1.174130916595458984e+00
1.226667881011962891e+00
1.303714036941528320e+00
1.201993942260742188e+00
1.121999979019165039e+00
1.219704747200012207e+00
1.356458902359008789e+00
1.315939545631408691e+00
1.328711271286010742e+00
1.188149333000183105e+00
1.449454545974731445e+00
1.565085053443908691e+00
1.337226033210754395e+00
1.172979950904846191e+00
1.269561290740966797e+00
1.370168685913085938e+00
1.312401175498962402e+00
1.216521978378295898e+00
2.053947001695632935e-01
7.653632760047912598e-01
8.321560025215148926e-01
8.426674604415893555e-01
6.619653105735778809e-01
8.228924870491027832e-01
1.105897307395935059e+00
6.111257076263427734e-01
6.761432290077209473e-01
5.627698898315429688e-01
1.107923030853271484e+00
1.192905187606811523e+00
1.138039588928222656e+00
1.267233490943908691e+00
1.102401614189147949e+00
1.227581381797790527e+00
1.233369827270507812e+00
1.269991517066955566e+00
1.319011211395263672e+00
1.092773914337158203e+00
9.734801054000854492e-01
4.585117101669311523e-01
1.282556653022766113e-01
2.326124906539916992e-01
1.078474998474121094e+00
1.077917337417602539e+00
1.155243635177612305e+00
1.261157512664794922e+00
1.265017867088317871e+00
1.397253036499023438e+00
1.330158472061157227e+00
1.393166065216064453e+00
1.284289360046386719e+00
1.138771533966064453e+00
1.329053640365600586e+00
1.234991312026977539e+00
1.167178034782409668e+00
1.226725220680236816e+00
1.208312749862670898e+00
1.149910926818847656e+00
1.124186873435974121e+00
1.225222468376159668e+00
1.255765676498413086e+00
1.096824288368225098e+00
1.076652646064758301e+00
1.530565023422241211e+00
1.236443996429443359e+00
4.919202923774719238e-01
4.178187847137451172e-01
5.474250912666320801e-01
1.355533838272094727e+00
4.657385945320129395e-01
1.008736252784729004e+00
8.723056316375732422e-01
7.714226841926574707e-01
1.134394049644470215e+00
9.957655668258666992e-01
1.109074473381042480e+00
1.092227339744567871e+00
2.678489387035369873e-01
2.909273505210876465e-01
1.066733479499816895e+00
3.553408384323120117e-01
4.110224545001983643e-01
4.569798111915588379e-01
6.448919177055358887e-01
5.063205361366271973e-01
2.141593992710113525e-01
2.531383633613586426e-01
2.004443407058715820e-01
8.556959629058837891e-01
1.001748561859130859e+00
1.042670726776123047e+00
8.988875150680541992e-01
1.185346484184265137e+00
1.403236150741577148e+00
1.409777522087097168e+00
1.316501140594482422e+00
1.026387095451354980e+00
1.088322401046752930e+00
1.103120803833007812e+00
1.309715628623962402e+00
1.269381999969482422e+00
1.148042917251586914e+00
1.203262090682983398e+00
1.135728716850280762e+00
1.199386119842529297e+00
1.322845458984375000e+00
1.261901855468750000e+00
1.154351949691772461e+00
1.283810734748840332e+00
1.223337173461914062e+00
1.252862811088562012e+00
1.170196056365966797e+00
1.240245223045349121e+00
1.272415995597839355e+00
1.259147524833679199e+00
1.380154371261596680e+00
1.291200876235961914e+00
1.309190750122070312e+00
1.329676508903503418e+00
1.374184131622314453e+00
1.349175930023193359e+00
1.248703479766845703e+00
1.324365377426147461e+00
1.279520273208618164e+00
1.285773038864135742e+00
1.189292430877685547e+00
1.201880097389221191e+00
1.094018101692199707e+00
1.030433416366577148e+00
3.620257675647735596e-01
4.726446270942687988e-01
1.102046251296997070e+00
1.131806254386901855e+00
1.082545280456542969e+00
1.264764666557312012e+00
1.079434514045715332e+00
1.258465051651000977e+00
1.299417257308959961e+00
1.482721567153930664e+00
1.346555709838867188e+00
1.302002906799316406e+00
1.226231098175048828e+00
1.277003288269042969e+00
1.221222162246704102e+00
1.185918331146240234e+00
1.199074029922485352e+00
1.128651857376098633e+00
1.126329779624938965e+00
1.474489688873291016e+00
1.030301332473754883e+00
1.148344993591308594e+00
1.280691623687744141e+00
1.204896807670593262e+00
1.170129776000976562e+00
1.171139478683471680e+00
1.232082009315490723e+00
1.219810247421264648e+00
1.221318244934082031e+00
1.213509678840637207e+00
1.073194265365600586e+00
1.154440522193908691e+00
1.060611486434936523e+00
1.130008935928344727e+00
1.087723255157470703e+00
1.238983511924743652e+00
1.096129894256591797e+00
1.194612741470336914e+00
1.244031906127929688e+00
1.392090797424316406e+00
1.155250310897827148e+00
1.290969967842102051e+00
1.305275559425354004e+00
9.439745545387268066e-01
1.129483342170715332e+00
1.242826461791992188e+00
1.291879296302795410e+00
1.329771041870117188e+00
1.298286914825439453e+00
1.193863391876220703e+00
1.059526681900024414e+00
1.274127364158630371e+00
1.160470724105834961e+00
1.288457632064819336e+00
1.321927070617675781e+00
1.220842123031616211e+00
1.384528636932373047e+00
1.094580173492431641e+00
1.230878472328186035e+00
1.218116044998168945e+00
1.267520785331726074e+00
1.211408734321594238e+00
1.263715147972106934e+00
1.266461014747619629e+00
1.143466711044311523e+00
1.209735631942749023e+00
1.161991357803344727e+00
1.206326365470886230e+00
1.246329069137573242e+00
1.231381177902221680e+00
1.166979908943176270e+00
6.203610897064208984e-01
9.891026616096496582e-01
5.114316940307617188e-01
6.267060041427612305e-01
1.067962124943733215e-01
6.048597395420074463e-02
1.350037902593612671e-01
3.401775956153869629e-01
3.215545117855072021e-01
3.101317286491394043e-01
5.918515324592590332e-01
1.782884597778320312e-01
8.869733810424804688e-01
1.261303901672363281e+00
1.159799098968505859e+00
5.563142895698547363e-01
9.268620014190673828e-01
9.153196811676025391e-01
5.469095110893249512e-01
8.624795079231262207e-01
9.920269250869750977e-01
1.238188147544860840e+00
1.171704769134521484e+00
1.048433661460876465e+00
1.131432175636291504e+00
1.370570778846740723e+00
1.203534722328186035e+00
1.169314026832580566e+00
1.296100854873657227e+00
1.420549750328063965e+00
1.312078118324279785e+00
1.024283766746520996e+00
1.015308141708374023e+00
7.957488298416137695e-01
7.718484997749328613e-01
7.480531334877014160e-01
5.867927670478820801e-01
1.107010722160339355e+00
5.923474431037902832e-01
6.740968823432922363e-01
1.288357257843017578e+00
1.156348705291748047e+00
9.250691533088684082e-01
9.753550291061401367e-01
5.138871669769287109e-01
6.602441668510437012e-01
7.268258333206176758e-01
9.788993597030639648e-01
1.034672498703002930e+00
7.240867614746093750e-01
7.661763429641723633e-01
1.119090318679809570e+00
1.063542842864990234e+00
9.372794032096862793e-01
1.110654354095458984e+00
1.153178334236145020e+00
1.218489170074462891e+00
1.384961128234863281e+00
1.445919036865234375e+00
1.310316920280456543e+00
1.313304901123046875e+00
1.193772077560424805e+00
1.107000708580017090e+00
1.057852268218994141e+00
1.074258208274841309e+00
1.436204433441162109e+00
1.327119946479797363e+00
1.101525187492370605e+00
1.034472227096557617e+00
1.172110319137573242e+00
1.251343727111816406e+00
1.224568247795104980e+00
9.149474501609802246e-01
1.067152261734008789e+00
1.155459642410278320e+00
1.208260297775268555e+00
1.184676647186279297e+00
1.301152944564819336e+00
1.295174598693847656e+00
1.190111756324768066e+00
1.071305871009826660e+00
1.195511579513549805e+00
1.068679332733154297e+00
1.144736051559448242e+00
1.187387228012084961e+00
1.259255409240722656e+00
1.144937515258789062e+00
1.316003918647766113e+00
1.298206329345703125e+00
1.268905639648437500e+00
1.203443527221679688e+00
1.119444489479064941e+00
7.871543765068054199e-01
1.175746083259582520e+00
1.173682808876037598e+00
1.359033107757568359e+00
1.291653394699096680e+00
1.266049742698669434e+00
1.082916736602783203e+00
1.176274538040161133e+00
1.284110665321350098e+00
1.188615083694458008e+00
1.226975202560424805e+00
1.184777021408081055e+00
1.262370467185974121e+00
1.207435488700866699e+00
1.233726859092712402e+00
1.296765089035034180e+00
1.218058943748474121e+00
1.225389719009399414e+00
1.265530109405517578e+00
1.283894777297973633e+00
1.243556141853332520e+00
1.238426566123962402e+00
1.199807047843933105e+00
1.333587288856506348e+00
1.446440935134887695e+00
8.046546578407287598e-01
9.357539415359497070e-01
1.162968635559082031e+00
1.060317873954772949e+00
1.254598021507263184e+00
1.280612826347351074e+00
1.296489834785461426e+00
1.242626547813415527e+00
1.121691465377807617e+00
1.245118856430053711e+00
1.067755341529846191e+00
1.174246191978454590e+00
1.236743211746215820e+00
1.061352491378784180e+00
7.053918838500976562e-01
8.993752002716064453e-01
1.337822437286376953e+00
1.220556616783142090e+00
1.280627846717834473e+00
1.309204339981079102e+00
1.305866718292236328e+00
1.357804059982299805e+00
1.263499021530151367e+00
1.223695993423461914e+00
1.200010299682617188e+00
1.180330872535705566e+00
1.224840760231018066e+00
1.246289610862731934e+00
1.207983374595642090e+00
1.113527894020080566e+00
1.224964261054992676e+00
1.169008731842041016e+00
1.338453054428100586e+00
1.313010692596435547e+00
1.168847918510437012e+00
1.514985561370849609e+00
1.399729132652282715e+00
1.398067593574523926e+00
1.300523281097412109e+00
1.173233985900878906e+00
1.405569791793823242e+00
1.423484325408935547e+00
1.252957344055175781e+00
1.329352378845214844e+00
1.213139772415161133e+00
1.221861481666564941e+00
1.135206341743469238e+00
1.076629877090454102e+00
1.253395199775695801e+00
1.170363068580627441e+00
1.225111365318298340e+00
1.142542719841003418e+00
1.334745764732360840e+00
1.309732794761657715e+00
1.249846458435058594e+00
1.256424188613891602e+00
1.182467341423034668e+00
1.195096254348754883e+00
1.271649003028869629e+00
1.293967962265014648e+00
1.038482069969177246e+00
1.056438088417053223e+00
4.911653399467468262e-01
1.090982913970947266e+00
1.153728127479553223e+00
1.297782897949218750e+00
1.114760160446166992e+00
1.360772609710693359e+00
1.283864021301269531e+00
1.332540392875671387e+00
1.269647955894470215e+00
1.219630360603332520e+00
1.487716436386108398e+00
1.282727241516113281e+00
4.972569942474365234e-01
8.724261522293090820e-01
1.201728701591491699e+00
1.136314988136291504e+00
1.197910904884338379e+00
1.185353159904479980e+00
1.204858541488647461e+00
1.377067804336547852e+00
1.241061925888061523e+00
1.294840097427368164e+00
1.142364263534545898e+00
1.277056813240051270e+00
1.088192939758300781e+00
3.988485932350158691e-01
6.324701905250549316e-01
7.914044857025146484e-01
1.167005777359008789e+00
1.123464584350585938e+00
3.692625761032104492e-01
4.357184469699859619e-01
1.080864787101745605e+00
1.197227001190185547e+00
1.139322042465209961e+00
1.133537173271179199e+00
1.233571529388427734e+00
1.190049290657043457e+00
1.283684372901916504e+00
1.157682418823242188e+00
1.171680450439453125e+00
1.182088375091552734e+00
1.162598848342895508e+00
1.148857474327087402e+00
1.037379860877990723e+00
1.101318717002868652e+00
1.183295369148254395e+00
1.160678386688232422e+00
1.166365861892700195e+00
1.142256021499633789e+00
1.283305644989013672e+00
1.338378071784973145e+00
1.294301629066467285e+00
1.325417637825012207e+00
1.182510495185852051e+00
1.325468897819519043e+00
1.255879998207092285e+00
1.260750055313110352e+00
1.131938815116882324e+00
1.391724824905395508e+00
1.168822288513183594e+00
1.128023862838745117e+00
1.107380747795104980e+00
1.277452826499938965e+00
1.244935154914855957e+00
8.323706388473510742e-01
2.299455404281616211e-01
5.326907634735107422e-01
1.107365012168884277e+00
1.200460433959960938e+00
1.222272634506225586e+00
1.232428312301635742e+00
1.164960741996765137e+00
1.223418951034545898e+00
1.127740263938903809e+00
1.262408256530761719e+00
1.146332263946533203e+00
1.191180825233459473e+00
1.183803200721740723e+00
1.269468545913696289e+00
1.314903020858764648e+00
1.033650398254394531e+00
1.295408129692077637e+00
1.301995754241943359e+00
1.299650073051452637e+00
1.163531541824340820e+00
1.206039905548095703e+00
1.225915670394897461e+00
1.184588551521301270e+00
1.147506117820739746e+00
1.212655186653137207e+00
1.217115283012390137e+00
1.280646920204162598e+00
1.139565825462341309e+00
1.256401658058166504e+00
1.195033073425292969e+00
1.237754106521606445e+00
5.557245612144470215e-01
1.257467508316040039e+00
1.176205039024353027e+00
1.308452606201171875e+00
1.188373923301696777e+00
1.359101772308349609e+00
1.309350252151489258e+00
1.131970286369323730e+00
1.229045271873474121e+00
1.091873407363891602e+00
1.147233128547668457e+00
1.347779750823974609e+00
1.298723459243774414e+00
1.278596043586730957e+00
1.180573344230651855e+00
1.185402154922485352e+00
1.157010793685913086e+00
1.291889429092407227e+00
1.081272721290588379e+00
1.111104249954223633e+00
1.213895201683044434e+00
1.330819606781005859e+00
1.086368918418884277e+00
1.153787136077880859e+00
1.104992866516113281e+00
1.080637454986572266e+00
1.099395990371704102e+00
9.832572340965270996e-01
8.333563804626464844e-01
1.203532695770263672e+00
1.245322704315185547e+00
1.155361652374267578e+00
1.132555723190307617e+00
1.191117763519287109e+00
1.175910830497741699e+00
1.377561211585998535e+00
1.217151880264282227e+00
1.259802460670471191e+00
1.267914533615112305e+00
1.346704840660095215e+00
9.712414741516113281e-01
9.740462899208068848e-01
1.202672004699707031e+00
1.157992959022521973e+00
1.260158419609069824e+00
1.170335650444030762e+00
1.243104696273803711e+00
1.235740303993225098e+00
1.243121743202209473e+00
1.103890657424926758e+00
1.434358835220336914e+00
1.297855615615844727e+00
1.235203385353088379e+00
1.275161623954772949e+00
1.190372824668884277e+00
1.176872014999389648e+00
1.191068530082702637e+00
1.126623511314392090e+00
1.156981468200683594e+00
1.175684928894042969e+00
1.131879568099975586e+00
1.100797533988952637e+00
1.263179540634155273e+00
1.087529778480529785e+00
1.196313261985778809e+00
1.234317898750305176e+00
1.107675194740295410e+00
8.345689773559570312e-01
6.771043539047241211e-01
7.115873098373413086e-01
6.004395484924316406e-01
1.080590724945068359e+00
1.008452892303466797e+00
1.044150352478027344e+00
8.140593767166137695e-01
8.070552349090576172e-01
8.084777593612670898e-01
7.265093922615051270e-01
7.874628305435180664e-01
5.871710777282714844e-01
6.484605073928833008e-01
6.559834480285644531e-01
7.706422805786132812e-01
7.648531198501586914e-01
7.399332523345947266e-01
8.729580044746398926e-01
1.270025491714477539e+00
1.208407044410705566e+00
1.145145893096923828e+00
1.297533750534057617e+00
1.199663400650024414e+00
1.301315903663635254e+00
1.179669857025146484e+00
1.146160125732421875e+00
1.164341926574707031e+00
1.225505232810974121e+00
1.251991271972656250e+00
1.251766800880432129e+00
1.136228561401367188e+00
1.220124959945678711e+00
1.180948495864868164e+00
1.396272659301757812e+00
1.434561967849731445e+00
1.391596913337707520e+00
1.149889349937438965e+00
1.238967537879943848e+00
1.171435236930847168e+00
3.025073409080505371e-01
9.449728727340698242e-01
1.197151303291320801e+00
1.440222412347793579e-01
1.098967671394348145e+00
1.283847808837890625e+00
1.188088774681091309e+00
1.297166585922241211e+00
1.065724015235900879e+00
1.226229310035705566e+00
1.058440923690795898e+00
1.277960538864135742e+00
1.322297930717468262e+00
1.275226950645446777e+00
1.161043524742126465e+00
1.194404482841491699e+00
1.208842277526855469e+00
1.265916109085083008e+00
1.150893688201904297e+00
1.242862462997436523e+00
1.190495252609252930e+00
1.124972343444824219e+00
1.280312776565551758e+00
1.175613760948181152e+00
1.355601072311401367e+00
1.411262035369873047e+00
1.361378550529479980e+00
1.414070010185241699e+00
1.183268666267395020e+00
1.249815344810485840e+00
1.250324726104736328e+00
1.188105940818786621e+00
1.171082496643066406e+00
1.261368989944458008e+00
2.398483157157897949e-01
1.266228556632995605e-01
3.509897589683532715e-01
1.468401253223419189e-01
9.261854737997055054e-02
1.548584848642349243e-01
3.128829002380371094e-01
1.233024522662162781e-01
8.450335860252380371e-01
1.230495929718017578e+00
1.173293709754943848e+00
9.354429244995117188e-01
4.268603026866912842e-01
1.476139277219772339e-01
5.238585472106933594e-01
1.038040041923522949e+00
3.935210108757019043e-01
2.017159163951873779e-01
7.274563312530517578e-01
1.063353061676025391e+00
1.155852198600769043e+00
1.292748212814331055e+00
1.106543183326721191e+00
1.110400915145874023e+00
1.331952571868896484e+00
1.104033231735229492e+00
1.205004692077636719e+00
1.265649914741516113e+00
1.167876958847045898e+00
1.233735799789428711e+00
1.267667293548583984e+00
1.335789203643798828e+00
1.146216154098510742e+00
1.944660246372222900e-01
2.727073431015014648e-01
1.101609826087951660e+00
1.095735311508178711e+00
9.530904293060302734e-01
1.092138528823852539e+00
1.187938690185546875e+00
1.300412654876708984e+00
1.264270782470703125e+00
1.046408772468566895e+00
1.195497870445251465e+00
1.285058856010437012e+00
1.220597147941589355e+00
1.155295133590698242e+00
1.243984699249267578e+00
1.274015307426452637e+00
1.226402401924133301e+00
1.168618559837341309e+00
1.209209561347961426e+00
2.831808924674987793e-01
2.501693665981292725e-01
2.893864512443542480e-01
2.537055611610412598e-01
4.852315187454223633e-01
2.535332441329956055e-01
8.341234922409057617e-02
5.219619274139404297e-01
1.179385662078857422e+00
1.199355006217956543e+00
1.420291185379028320e+00
1.235468149185180664e+00
1.296355485916137695e+00
1.283070445060729980e+00
1.327435493469238281e+00
1.259155154228210449e+00
1.252235174179077148e+00
1.154537677764892578e+00
1.262457251548767090e+00
1.253033876419067383e+00
1.159154057502746582e+00
1.190812349319458008e+00
1.203631401062011719e+00
1.140446901321411133e+00
1.066529870033264160e+00
1.110410571098327637e+00
1.343008399009704590e+00
7.594845294952392578e-01
8.431502580642700195e-01
1.293520450592041016e+00
1.185341626405715942e-01
1.310049146413803101e-01
1.628792434930801392e-01
1.756182163953781128e-01
2.138447910547256470e-01
7.767909020185470581e-02
1.026678532361984253e-01
1.071962788701057434e-01
3.955306112766265869e-01
4.364605545997619629e-01
8.555327653884887695e-01
1.975403726100921631e-01
1.271148324012756348e-01
1.638114452362060547e-01
8.899208158254623413e-02
7.770837843418121338e-02
6.202347576618194580e-02
1.120015159249305725e-01
1.120015159249305725e-01
3.673576563596725464e-02
1.477967053651809692e-01
1.519998013973236084e-01
3.567752838134765625e-01
1.507154554128646851e-01
1.206910237669944763e-01
1.270734071731567383e-01
7.282524555921554565e-02
5.194244533777236938e-02
7.564471662044525146e-02
6.493376940488815308e-02
2.704147994518280029e-01
4.003628790378570557e-01
3.335139453411102295e-01
5.430293083190917969e-01
5.874440670013427734e-01
5.629816651344299316e-01
5.591746568679809570e-01
6.085950136184692383e-01
1.044871211051940918e+00
1.070793747901916504e+00
9.930236339569091797e-01
1.135291576385498047e+00
1.328525066375732422e+00
1.169388771057128906e+00
1.196367025375366211e+00
1.269007921218872070e+00
1.239055514335632324e+00
1.153797984123229980e+00
1.277862906455993652e+00
1.049826622009277344e+00
1.089900016784667969e+00
1.264470696449279785e+00
1.128952741622924805e+00
1.199799537658691406e+00
1.093723654747009277e+00
1.138843178749084473e+00
1.282013177871704102e+00
1.188677787780761719e+00
1.120252847671508789e+00
1.121748685836791992e+00
1.048587083816528320e+00
1.081876158714294434e+00
1.281882405281066895e+00
1.129507780075073242e+00
1.186756134033203125e+00
1.340876340866088867e+00
1.184986114501953125e+00
1.332026124000549316e+00
1.143641352653503418e+00
1.161397218704223633e+00
1.277957558631896973e+00
1.215131402015686035e+00
1.133191823959350586e+00
3.512241840362548828e-01
1.103617906570434570e+00
1.197473168373107910e+00
1.324719905853271484e+00
1.225193500518798828e+00
1.094579339027404785e+00
1.316912174224853516e+00
1.319767713546752930e+00
1.113714933395385742e+00
1.311415672302246094e+00
1.283354997634887695e+00
1.169355988502502441e+00
1.214511871337890625e+00
1.295320987701416016e+00
1.241084098815917969e+00
1.357449412345886230e+00
1.154984951019287109e+00
1.357142686843872070e+00
1.270277738571166992e+00
1.127180099487304688e+00
1.220141530036926270e+00
1.246436595916748047e+00
1.331425309181213379e+00
1.344265341758728027e+00
1.229451417922973633e+00
1.228032350540161133e+00
1.276231050491333008e+00
1.140670776367187500e+00
1.269925117492675781e+00
1.418812036514282227e+00
1.121409654617309570e+00
1.319772005081176758e+00
1.056639552116394043e+00
1.265320181846618652e+00
7.721433639526367188e-01
1.207725763320922852e+00
1.181633353233337402e+00
1.211013674736022949e+00
1.118965506553649902e+00
1.264261603355407715e+00
1.213822960853576660e+00
1.283300995826721191e+00
1.368359088897705078e+00
1.483384132385253906e+00
1.318813562393188477e+00
1.181559324264526367e+00
1.228191375732421875e+00
1.250918865203857422e+00
1.297795057296752930e+00
1.008852481842041016e+00
5.811073780059814453e-01
1.056346297264099121e+00
9.713930487632751465e-01
8.090139031410217285e-01
1.010737419128417969e+00
1.200978994369506836e+00
1.138518571853637695e+00
1.105407953262329102e+00
1.189667463302612305e+00
1.229794263839721680e+00
1.348416805267333984e+00
1.299827337265014648e+00
1.361898064613342285e+00
1.192109107971191406e+00
1.165188789367675781e+00
1.331587433815002441e+00
1.245809435844421387e+00
2.810618877410888672e-01
2.936634719371795654e-01
4.463741481304168701e-01
3.201870918273925781e-01
1.081938982009887695e+00
1.063842296600341797e+00
7.171390056610107422e-01
1.146598219871520996e+00
1.033177256584167480e+00
1.265289902687072754e+00
1.200173497200012207e+00
1.289994001388549805e+00
1.164754390716552734e+00
1.403739690780639648e+00
1.201684832572937012e+00
1.227635383605957031e+00
1.216263532638549805e+00
1.199389934539794922e+00
6.917533278465270996e-01
9.474685788154602051e-02
6.940997242927551270e-01
4.812464714050292969e-01
7.843375205993652344e-01
8.288079500198364258e-01
1.142059087753295898e+00
1.287298202514648438e+00
1.393262028694152832e+00
1.324343442916870117e+00
1.236346244812011719e+00
1.174139380455017090e+00
1.250372648239135742e+00
1.208678603172302246e+00
1.408554911613464355e+00
1.422811031341552734e+00
1.457723259925842285e+00
1.206542849540710449e+00
1.232845067977905273e+00
1.208154916763305664e+00
1.421676635742187500e+00
1.282535076141357422e+00
1.323877811431884766e+00
1.239750027656555176e+00
1.313506603240966797e+00
1.179386258125305176e+00
1.200285196304321289e+00
1.303459644317626953e+00
1.312342286109924316e+00
1.197069048881530762e+00
1.029451131820678711e+00
1.254508256912231445e+00
1.108948945999145508e+00
1.244533777236938477e+00
1.183575034141540527e+00
1.222861647605895996e+00
1.351602315902709961e+00
1.253758788108825684e+00
1.096241712570190430e+00
1.075121879577636719e+00
1.182514548301696777e+00
1.214110732078552246e+00
1.268746972084045410e+00
1.273732423782348633e+00
1.291814804077148438e+00
1.235012531280517578e+00
1.344284415245056152e+00
1.117498636245727539e+00
1.190705537796020508e+00
6.769820451736450195e-01
5.791539549827575684e-01
1.108513712882995605e+00
1.252257108688354492e+00
1.097470045089721680e+00
1.120877981185913086e+00
1.120230913162231445e+00
1.152804255485534668e+00
1.328293800354003906e+00
1.190962195396423340e+00
1.116669654846191406e+00
1.169869303703308105e+00
1.236341357231140137e+00
1.089844942092895508e+00
1.126916289329528809e+00
1.134855031967163086e+00
1.141290426254272461e+00
1.311129212379455566e+00
1.230896115303039551e+00
1.259026050567626953e+00
1.246305584907531738e+00
1.246452331542968750e+00
1.207409143447875977e+00
1.077866435050964355e+00
1.289101958274841309e+00
1.204362154006958008e+00
1.258342027664184570e+00
1.281997084617614746e+00
1.225056290626525879e+00
1.234512567520141602e+00
1.320039153099060059e+00
1.195092439651489258e+00
1.263568520545959473e+00
1.355394244194030762e+00
1.195812582969665527e+00
1.361036896705627441e+00
1.088424205780029297e+00
1.353979349136352539e+00
1.188887834548950195e+00
1.200460910797119141e+00
1.247135162353515625e+00
1.222128152847290039e+00
1.263464212417602539e+00
1.189420819282531738e+00
1.227746963500976562e+00
1.319372534751892090e+00
1.396031975746154785e+00
1.279480576515197754e+00
1.336277961730957031e+00
1.365654349327087402e+00
1.189344286918640137e+00
1.177641272544860840e+00
1.183386087417602539e+00
1.085171222686767578e+00
1.194136261940002441e+00
1.264006495475769043e+00
1.476080179214477539e+00
1.307976126670837402e+00
1.221205353736877441e+00
1.097821712493896484e+00
1.253482699394226074e+00
1.185457944869995117e+00
1.174571871757507324e+00
1.249767422676086426e+00
1.184222221374511719e+00
1.131559371948242188e+00
1.197326302528381348e+00
1.146209001541137695e+00
1.266093969345092773e+00
1.184349417686462402e+00
1.227249622344970703e+00
1.149879455566406250e+00
1.341591835021972656e+00
1.319752931594848633e+00
1.216331958770751953e+00
1.185975313186645508e+00
1.261133074760437012e+00
1.363664627075195312e+00
1.243362188339233398e+00
1.273853302001953125e+00
1.295094609260559082e+00
1.272010326385498047e+00
1.203751683235168457e+00
1.215202927589416504e+00
1.220752716064453125e+00
1.201108932495117188e+00
1.271042108535766602e+00
1.267765641212463379e+00
1.072693705558776855e+00
1.224626421928405762e+00
1.165573716163635254e+00
1.254645705223083496e+00
1.159645676612854004e+00
1.311834812164306641e+00
1.255824089050292969e+00
1.205378651618957520e+00
1.274402022361755371e+00
1.242920279502868652e+00
1.254455804824829102e+00
1.295180439949035645e+00
1.266870498657226562e+00
1.125846028327941895e+00
1.246816158294677734e+00
1.169969201087951660e+00
1.018931388854980469e+00
1.099800109863281250e+00
1.248145222663879395e+00
1.153992056846618652e+00
1.175583124160766602e+00
1.287968397140502930e+00
1.037130713462829590e+00
1.225304365158081055e+00
1.372183322906494141e+00
1.142807245254516602e+00
1.364135146141052246e+00
1.141687750816345215e+00
1.303794860839843750e+00
1.125152587890625000e+00
1.239029645919799805e+00
1.117944717407226562e+00
1.120134234428405762e+00
1.163033127784729004e+00
1.278681755065917969e+00
1.112153053283691406e+00
1.192021250724792480e+00
1.040467262268066406e+00
7.554452419281005859e-01
8.799911737442016602e-01
6.781578660011291504e-01
6.661868691444396973e-01
6.185330152511596680e-01
8.154651522636413574e-01
8.207571506500244141e-01
7.328281402587890625e-01
7.106952667236328125e-01
5.256825089454650879e-01
4.841934144496917725e-01
4.758224189281463623e-01
4.926805496215820312e-01
5.183964371681213379e-01
6.187609434127807617e-01
6.534027457237243652e-01
5.706098675727844238e-01
7.197923064231872559e-01
5.711927413940429688e-01
4.792332351207733154e-01
3.438146114349365234e-01
4.313087165355682373e-01
4.527829587459564209e-01
4.710605740547180176e-01
6.383203864097595215e-01
5.139225125312805176e-01
4.890451133251190186e-01
6.348220109939575195e-01
9.748774766921997070e-01
1.071045279502868652e+00
1.291655182838439941e+00
1.231907367706298828e+00
1.170757770538330078e+00
1.276794910430908203e+00
1.221463799476623535e+00
1.300373077392578125e+00
1.235902786254882812e+00
1.165561795234680176e+00
1.240397691726684570e+00
1.274455785751342773e+00
1.345373272895812988e+00
1.307122468948364258e+00
1.374186873435974121e+00
1.304144859313964844e+00
1.238018035888671875e+00
3.285526931285858154e-01
1.377721548080444336e+00
1.221435070037841797e+00
5.391473174095153809e-01
8.628487586975097656e-01
1.283696770668029785e+00
1.240488648414611816e+00
1.213486075401306152e+00
1.078558087348937988e+00
1.258315563201904297e+00
1.250888347625732422e+00
1.289928913116455078e+00
7.338814735412597656e-01
1.243693590164184570e+00
8.819489479064941406e-01
1.117174625396728516e+00
8.096934556961059570e-01
9.801529645919799805e-01
7.783316373825073242e-01
1.080443978309631348e+00
5.874915719032287598e-01
4.582011401653289795e-01
5.289028286933898926e-01
6.104561090469360352e-01
1.242618799209594727e+00
1.214059472084045410e+00
1.258050918579101562e+00
1.339548587799072266e+00
1.302920818328857422e+00
1.226978421211242676e+00
1.282180666923522949e+00
1.245476484298706055e+00
1.269036650657653809e+00
1.418634772300720215e+00
1.380664229393005371e+00
1.139730691909790039e+00
1.232486844062805176e+00
1.160387873649597168e+00
1.299421668052673340e+00
1.178906679153442383e+00
1.254616022109985352e+00
1.202738404273986816e+00
1.209152579307556152e+00
1.235957860946655273e+00
1.110456705093383789e+00
1.111580848693847656e+00
1.290843009948730469e+00
1.216416478157043457e+00
1.295313954353332520e+00
1.148728370666503906e+00
5.374360084533691406e-01
2.574829459190368652e-01
2.675402462482452393e-01
6.394343376159667969e-01
2.701004743576049805e-01
3.640643507242202759e-02
2.334616146981716156e-02
7.085634768009185791e-02
6.966220736503601074e-01
7.671501636505126953e-01
9.721990823745727539e-01
3.838295340538024902e-01
7.682922761887311935e-03
3.236323595046997070e-03
1.844492275267839432e-03
6.901065353304147720e-04
5.690628895536065102e-04
2.464194037020206451e-02
3.706527501344680786e-02
2.914896011352539062e-01
2.472386360168457031e-01
2.421744018793106079e-01
5.896436572074890137e-01
6.796050071716308594e-01
1.258619427680969238e+00
1.316187262535095215e+00
1.339252948760986328e+00
1.148909330368041992e+00
1.206122398376464844e+00
1.277333259582519531e+00
1.261079311370849609e+00
1.160264968872070312e+00
1.236310243606567383e+00
1.365866422653198242e+00
1.210157752037048340e+00
1.343970179557800293e+00
1.285693049430847168e+00
1.271653890609741211e+00
1.293204307556152344e+00
1.408982276916503906e+00
1.512679934501647949e+00
1.150178432464599609e+00
1.205271959304809570e+00
1.472576618194580078e+00
1.463747620582580566e+00
1.273135662078857422e+00
1.117131710052490234e+00
1.213992714881896973e+00
1.093894481658935547e+00
1.158386588096618652e+00
4.934999346733093262e-01
8.227657079696655273e-01
2.504606842994689941e-01
3.734984695911407471e-01
5.336382389068603516e-01
1.174693346023559570e+00
1.215304374694824219e+00
1.276576280593872070e+00
1.285039067268371582e+00
1.320541024208068848e+00
1.413295745849609375e+00
1.449831128120422363e+00
1.335590004920959473e+00
1.355705738067626953e+00
1.359856843948364258e+00
1.288227558135986328e+00
1.413769721984863281e+00
1.047224879264831543e+00
1.250038623809814453e+00
1.050863146781921387e+00
1.221666455268859863e+00
1.155046582221984863e+00
1.248760938644409180e+00
1.200549244880676270e+00
1.213579058647155762e+00
1.121338367462158203e+00
1.212007761001586914e+00
1.334558963775634766e+00
1.213026523590087891e+00
1.295947909355163574e+00
1.321532130241394043e+00
1.400331974029541016e+00
1.175172209739685059e+00
1.300000667572021484e+00
1.036043167114257812e+00
1.054502606391906738e+00
1.014960527420043945e+00
1.136429786682128906e+00
1.137028813362121582e+00
1.048979520797729492e+00
1.244491815567016602e+00
1.184844493865966797e+00
1.228836178779602051e+00
1.351428508758544922e+00
1.181157588958740234e+00
1.362694382667541504e+00
1.197154402732849121e+00
1.125872254371643066e+00
1.069162845611572266e+00
1.250488162040710449e+00
1.193668127059936523e+00
1.124670863151550293e+00
7.426062226295471191e-01
4.088956862688064575e-02
6.057424470782279968e-02
6.440625339746475220e-02
3.377031162381172180e-02
1.360717117786407471e-01
1.538672111928462982e-02
1.437620446085929871e-02
1.736883819103240967e-02
3.379787877202033997e-02
2.994903922080993652e-01
1.618664562702178955e-01
2.112221419811248779e-01
1.103665590286254883e+00
8.379952907562255859e-01
1.070523858070373535e+00
1.287126302719116211e+00
1.426136732101440430e+00
1.221738815307617188e+00
1.205549716949462891e+00
1.262741804122924805e+00
1.158207297325134277e+00
1.148824930191040039e+00
1.167629361152648926e+00
1.274539232254028320e+00
1.357617974281311035e+00
1.063657760620117188e+00
1.312340736389160156e+00
1.329041004180908203e+00
1.210690021514892578e+00
1.282735466957092285e+00
1.260682106018066406e+00
1.294764518737792969e+00
1.455379843711853027e+00
1.381251692771911621e+00
1.181190490722656250e+00
7.129216194152832031e-01
6.143621802330017090e-01
4.341121912002563477e-01
5.445944666862487793e-01
9.689406156539916992e-01
2.597862184047698975e-01
1.002133488655090332e+00
9.634777903556823730e-01
1.309090614318847656e+00
1.242846369743347168e+00
1.217339158058166504e+00
1.228496432304382324e+00


==> data/noise_inference/sampled_sigma_2.csv <==
1.469627499580383301e+00
1.640807271003723145e+00
1.543151021003723145e+00
1.492748737335205078e+00
1.693558931350708008e+00
1.476567268371582031e+00
1.517435312271118164e+00
1.421862959861755371e+00
1.503725290298461914e+00
1.494940757751464844e+00
1.514662742614746094e+00
1.600090026855468750e+00
1.589947938919067383e+00
1.563768625259399414e+00
1.462352752685546875e+00
1.501693010330200195e+00
1.461774110794067383e+00
1.554172754287719727e+00
1.601585626602172852e+00
1.599628925323486328e+00
1.481881737709045410e+00
1.492510080337524414e+00
1.414333581924438477e+00
1.454864621162414551e+00
1.477781414985656738e+00
1.618260860443115234e+00
1.462576270103454590e+00
1.614290595054626465e+00
1.618647813796997070e+00
1.603950142860412598e+00
1.463490724563598633e+00
1.594010114669799805e+00
1.262942433357238770e+00
1.475115060806274414e+00
1.620350599288940430e+00
1.308740258216857910e+00
1.230444550514221191e+00
1.608178734779357910e+00
1.535851001739501953e+00
1.522364854812622070e+00
1.442439436912536621e+00
1.563772082328796387e+00
1.574668169021606445e+00
1.558267474174499512e+00
1.539413452148437500e+00
1.540287494659423828e+00
1.372196435928344727e+00
1.721060514450073242e+00
1.551395893096923828e+00
1.556470394134521484e+00
1.629749417304992676e+00
1.501621484756469727e+00
1.536342978477478027e+00
1.541231751441955566e+00
1.496469497680664062e+00
1.536775708198547363e+00
1.699210405349731445e+00
1.627791643142700195e+00
1.522192478179931641e+00
1.386159539222717285e+00
1.395760774612426758e+00
1.515408635139465332e+00
1.496279954910278320e+00
1.478961825370788574e+00
1.560418128967285156e+00
1.531196117401123047e+00
1.545118808746337891e+00
1.473139405250549316e+00
1.483160138130187988e+00
1.689498305320739746e+00
1.492617249488830566e+00
1.486703872680664062e+00
1.427187442779541016e+00
1.558820605278015137e+00
1.593248844146728516e+00
1.562826633453369141e+00
1.476416349411010742e+00
1.440146565437316895e+00
1.529471635818481445e+00
1.489476203918457031e+00
1.446422219276428223e+00
1.344150424003601074e+00
1.634285688400268555e+00
1.401939272880554199e+00
1.604180812835693359e+00
1.470991253852844238e+00
1.606870174407958984e+00
1.631369113922119141e+00
1.783443689346313477e+00
1.629717350006103516e+00
1.305236101150512695e+00
1.316436767578125000e+00
1.455111265182495117e+00
1.394274473190307617e+00
1.526471853256225586e+00
1.435884356498718262e+00
1.498996734619140625e+00
1.667175412178039551e+00
1.403013229370117188e+00
1.533786177635192871e+00
1.393627405166625977e+00
1.392549157142639160e+00
1.390955448150634766e+00
1.429271697998046875e+00
1.547884821891784668e+00
1.396902084350585938e+00
1.431164860725402832e+00
1.417493224143981934e+00
1.581793785095214844e+00
1.475980877876281738e+00
1.589207530021667480e+00
1.502833604812622070e+00
1.425682902336120605e+00
1.543467640876770020e+00
1.587427377700805664e+00
1.486710906028747559e+00
1.506746530532836914e+00
1.479928016662597656e+00
1.532783389091491699e+00
1.504576683044433594e+00
1.858841061592102051e+00
1.400493621826171875e+00
1.855259895324707031e+00
1.543665051460266113e+00
1.569336175918579102e+00
1.571503281593322754e+00
1.534873127937316895e+00
1.551716923713684082e+00
1.604430437088012695e+00
1.473911404609680176e+00
1.339333653450012207e+00
1.533763408660888672e+00
1.653522014617919922e+00
1.564280509948730469e+00
1.379327178001403809e+00
1.421553492546081543e+00
1.341736435890197754e+00
1.368074893951416016e+00
1.442804217338562012e+00
1.360030412673950195e+00
1.423563480377197266e+00
1.479413986206054688e+00
1.378404140472412109e+00
1.457979083061218262e+00
1.452779769897460938e+00
1.436758518218994141e+00
1.457755684852600098e+00
1.418569207191467285e+00
1.495624065399169922e+00
1.495149254798889160e+00
1.489526271820068359e+00
1.532669186592102051e+00
1.366947770118713379e+00
1.498578786849975586e+00
1.408810496330261230e+00
1.443286538124084473e+00
1.536921381950378418e+00
1.509991407394409180e+00
1.548268079757690430e+00
1.605125904083251953e+00
1.392334818840026855e+00
1.432578086853027344e+00
1.507684111595153809e+00
1.512490034103393555e+00
1.651950359344482422e+00
1.588331580162048340e+00
1.410279870033264160e+00
1.851262331008911133e+00
1.940040349960327148e+00
1.870628595352172852e+00
1.746875047683715820e+00
1.577229261398315430e+00
1.560974597930908203e+00
1.634314537048339844e+00
1.463189005851745605e+00
1.632101297378540039e+00
1.381596922874450684e+00
1.406324625015258789e+00
1.452932357788085938e+00
1.377551436424255371e+00
1.395422935485839844e+00
1.404558181762695312e+00
1.445036530494689941e+00
1.520287871360778809e+00
1.416500329971313477e+00
1.420577526092529297e+00
1.548116922378540039e+00
1.527169466018676758e+00
1.452062129974365234e+00
1.671317100524902344e+00
1.689462423324584961e+00
1.524981498718261719e+00
1.503595232963562012e+00
1.539815902709960938e+00
1.477364897727966309e+00
1.563450574874877930e+00
1.556074023246765137e+00
1.400946497917175293e+00
1.435544252395629883e+00
1.419673085212707520e+00
1.542506933212280273e+00
1.472501873970031738e+00
1.359094619750976562e+00
1.433038592338562012e+00
1.437981247901916504e+00
1.472253799438476562e+00
1.442274928092956543e+00
1.404415607452392578e+00
1.474571347236633301e+00
1.421888470649719238e+00
1.267063140869140625e+00
1.238887429237365723e+00
1.408085703849792480e+00
1.264240503311157227e+00
1.260554313659667969e+00
1.474848389625549316e+00
1.462280631065368652e+00
1.464962005615234375e+00
1.427341103553771973e+00
1.383690714836120605e+00
1.433227777481079102e+00
1.550239324569702148e+00
1.314694643020629883e+00
1.688768267631530762e+00
1.439003348350524902e+00
1.476389765739440918e+00
1.389203667640686035e+00
1.495158195495605469e+00
1.408114910125732422e+00
1.468903064727783203e+00
1.541044712066650391e+00
1.439388394355773926e+00
1.440491557121276855e+00
1.679099202156066895e+00
1.688002824783325195e+00
1.488936066627502441e+00
1.516028404235839844e+00
1.455814838409423828e+00
1.533223628997802734e+00
1.416049480438232422e+00
1.522359371185302734e+00
1.586066961288452148e+00
1.467881441116333008e+00
1.551826953887939453e+00
1.508246541023254395e+00
1.488682627677917480e+00
1.349065899848937988e+00
1.651497960090637207e+00
1.438321113586425781e+00
1.403845429420471191e+00
1.315387606620788574e+00
1.467740058898925781e+00
1.503597497940063477e+00
1.409898400306701660e+00
1.430353045463562012e+00
1.472176551818847656e+00
1.692867279052734375e+00
1.378669619560241699e+00
1.549158215522766113e+00
1.513334393501281738e+00
1.603669881820678711e+00
1.518779754638671875e+00
1.539834022521972656e+00
1.621946334838867188e+00
1.481382250785827637e+00
1.403473615646362305e+00
1.341429352760314941e+00
1.455547809600830078e+00
1.445734739303588867e+00
1.625471591949462891e+00
1.655654191970825195e+00
1.544397830963134766e+00
1.671393990516662598e+00
1.646409273147583008e+00
1.366683363914489746e+00
1.453997015953063965e+00
1.504653573036193848e+00
1.563924551010131836e+00
1.604763865470886230e+00
1.464465856552124023e+00
1.415215969085693359e+00
1.594494342803955078e+00
1.425841927528381348e+00
1.373470067977905273e+00
1.466230750083923340e+00
1.408705711364746094e+00
1.441846609115600586e+00
1.443122506141662598e+00
1.470119833946228027e+00
1.363088846206665039e+00
1.562908291816711426e+00
1.257200360298156738e+00
1.275374412536621094e+00
1.319046616554260254e+00
1.472875595092773438e+00
1.501956224441528320e+00
1.485551476478576660e+00
1.446617841720581055e+00
1.504957199096679688e+00
1.522688150405883789e+00
1.610912561416625977e+00
1.494073987007141113e+00
1.457235693931579590e+00
1.524494409561157227e+00
1.531471014022827148e+00
1.498827695846557617e+00
1.444832682609558105e+00
1.406975388526916504e+00
1.787514567375183105e+00
1.474315881729125977e+00
1.661817312240600586e+00
1.601685523986816406e+00
1.834217905998229980e+00
1.304997086524963379e+00
1.660041570663452148e+00
1.343383193016052246e+00
1.519209265708923340e+00
1.444588303565979004e+00
1.458425641059875488e+00
1.434744715690612793e+00
1.460561633110046387e+00
1.669209122657775879e+00
1.414544463157653809e+00
1.495519638061523438e+00
1.516597867012023926e+00
1.641933321952819824e+00
1.250868916511535645e+00
1.403633117675781250e+00
1.421204328536987305e+00
1.486297607421875000e+00
1.418042898178100586e+00
1.471614122390747070e+00
1.359155297279357910e+00
1.403680920600891113e+00
1.572951674461364746e+00
1.480193734169006348e+00
1.418093204498291016e+00
1.486021876335144043e+00
1.397162079811096191e+00
1.409513711929321289e+00
1.491248488426208496e+00
1.546489953994750977e+00
1.535615205764770508e+00
1.571904659271240234e+00
1.447925090789794922e+00
1.461167931556701660e+00
1.591972589492797852e+00
1.496243000030517578e+00
1.505499601364135742e+00
1.453328251838684082e+00
1.497232317924499512e+00
1.493260622024536133e+00
1.528210878372192383e+00
1.460426926612854004e+00
1.525422573089599609e+00
1.455364942550659180e+00
1.525289773941040039e+00
1.540939331054687500e+00
1.422247767448425293e+00
1.409240245819091797e+00
1.354110002517700195e+00
1.437994241714477539e+00
1.640713691711425781e+00
1.463098645210266113e+00
1.386836171150207520e+00
1.340986609458923340e+00
1.388200283050537109e+00
1.404343724250793457e+00
1.401580810546875000e+00
1.372797608375549316e+00
1.442996025085449219e+00
1.567189097404479980e+00
1.464884042739868164e+00
1.460362076759338379e+00
1.372812271118164062e+00
1.516503214836120605e+00
1.520952582359313965e+00
1.547153234481811523e+00
1.376848816871643066e+00
1.578744769096374512e+00
1.443878889083862305e+00
1.439573526382446289e+00
1.580047726631164551e+00
1.414730668067932129e+00
1.404957771301269531e+00
1.450799942016601562e+00
1.428904056549072266e+00
1.392831683158874512e+00
1.433366060256958008e+00
1.605532765388488770e+00
1.520258784294128418e+00
1.668025732040405273e+00
1.641240835189819336e+00
1.326988220214843750e+00
1.405508399009704590e+00
1.414025425910949707e+00
1.443055748939514160e+00
1.441290140151977539e+00
1.621902942657470703e+00
1.483027338981628418e+00
1.450320363044738770e+00
1.625864386558532715e+00
1.548974394798278809e+00
1.738936424255371094e+00
1.575877428054809570e+00
1.537714600563049316e+00
1.601945042610168457e+00
1.514105200767517090e+00
1.689833879470825195e+00
1.607397794723510742e+00
1.613593697547912598e+00
1.326323509216308594e+00
1.567703962326049805e+00
1.423400044441223145e+00
1.480361342430114746e+00
1.525119066238403320e+00
1.485163569450378418e+00
1.481426000595092773e+00
1.496698856353759766e+00
1.598057031631469727e+00
1.526571035385131836e+00
1.497266054153442383e+00
1.652236580848693848e+00
1.644717931747436523e+00
1.478164792060852051e+00
1.321189880371093750e+00
1.230885505676269531e+00
1.569840788841247559e+00
1.464788317680358887e+00
1.460530042648315430e+00
1.540962934494018555e+00
1.462572813034057617e+00
1.697403669357299805e+00
1.660580396652221680e+00
1.476729035377502441e+00
1.475933074951171875e+00
1.552172183990478516e+00
1.537271261215209961e+00
1.462224245071411133e+00
1.507109403610229492e+00
1.427016973495483398e+00
1.581387281417846680e+00
1.321294426918029785e+00
1.519240379333496094e+00
1.569655537605285645e+00
1.387244462966918945e+00
1.429733514785766602e+00
1.465600967407226562e+00
1.296517133712768555e+00
1.259226202964782715e+00
1.658491849899291992e+00
1.400444269180297852e+00
1.558778285980224609e+00
1.398000717163085938e+00
1.575443625450134277e+00
1.364337801933288574e+00
1.651853322982788086e+00
1.429996967315673828e+00
1.744973897933959961e+00
1.570387840270996094e+00
1.443751931190490723e+00
1.368020892143249512e+00
1.502119421958923340e+00
1.407195091247558594e+00
1.496582984924316406e+00
1.421222925186157227e+00
1.361516475677490234e+00
1.425757527351379395e+00
1.517338156700134277e+00
1.432253599166870117e+00
1.524589061737060547e+00
1.727616190910339355e+00
1.421453952789306641e+00
1.735916614532470703e+00
1.576935291290283203e+00
1.501249313354492188e+00
1.474858283996582031e+00
1.414783239364624023e+00
1.347193837165832520e+00
1.708088874816894531e+00
1.667200922966003418e+00
1.319224834442138672e+00
1.556364178657531738e+00
1.549217462539672852e+00
1.355053067207336426e+00
1.482162952423095703e+00
1.492005348205566406e+00
1.530810356140136719e+00
1.346981763839721680e+00
1.650744438171386719e+00
1.675416469573974609e+00
1.476968526840209961e+00
1.490385293960571289e+00
1.373805284500122070e+00
1.450728774070739746e+00
1.561987280845642090e+00
1.580606222152709961e+00
1.621152400970458984e+00
1.721383571624755859e+00
1.323968768119812012e+00
1.585179328918457031e+00
1.543350934982299805e+00
1.367826938629150391e+00
1.657492995262145996e+00
1.430214643478393555e+00
1.457086086273193359e+00
1.525696277618408203e+00
1.464044094085693359e+00
1.677297234535217285e+00
1.438267350196838379e+00
1.667569398880004883e+00
1.477920770645141602e+00
1.628385066986083984e+00
1.302159547805786133e+00
1.563028812408447266e+00
1.405509591102600098e+00
1.397508859634399414e+00
1.624063253402709961e+00
1.546581029891967773e+00
1.590222001075744629e+00
1.416131258010864258e+00
1.661387801170349121e+00
1.339892148971557617e+00
1.602686882019042969e+00
1.311124324798583984e+00
1.494763135910034180e+00
1.580471277236938477e+00
1.550226211547851562e+00
1.665762901306152344e+00
1.624107837677001953e+00
1.357425570487976074e+00
1.740055561065673828e+00
1.686629295349121094e+00
1.550922274589538574e+00
1.419921875000000000e+00
1.452670335769653320e+00
1.316434621810913086e+00
1.471071124076843262e+00
1.493588685989379883e+00
1.612088680267333984e+00
1.369771957397460938e+00
1.360738873481750488e+00
1.363701343536376953e+00
1.440706014633178711e+00
1.501201629638671875e+00
1.428376317024230957e+00
1.608955979347229004e+00
1.683756113052368164e+00
1.355452656745910645e+00
1.381700754165649414e+00
1.407587289810180664e+00
1.600842952728271484e+00
1.240651965141296387e+00
1.268812417984008789e+00
1.589629650115966797e+00
1.379527330398559570e+00
1.414694786071777344e+00
1.523918151855468750e+00
1.601058006286621094e+00
1.673574328422546387e+00
1.500570297241210938e+00
1.516288638114929199e+00
1.345297694206237793e+00
1.413621783256530762e+00
1.371845126152038574e+00
1.507613658905029297e+00
1.420061826705932617e+00
1.455331802368164062e+00
1.473461627960205078e+00
1.537438750267028809e+00
1.515001058578491211e+00
1.543306112289428711e+00
1.362750530242919922e+00
1.543416857719421387e+00
1.569567203521728516e+00
1.525116205215454102e+00
1.508459091186523438e+00
1.479538917541503906e+00
1.430483579635620117e+00
1.576786637306213379e+00
1.469304800033569336e+00
1.366541385650634766e+00
1.382097482681274414e+00
1.412058949470520020e+00
1.452531695365905762e+00
1.487967371940612793e+00
1.456928849220275879e+00
1.460063338279724121e+00
1.470313191413879395e+00
1.517473459243774414e+00
1.449203968048095703e+00
1.437391996383666992e+00
1.593118190765380859e+00
1.230143785476684570e+00
1.503235578536987305e+00
1.357163786888122559e+00
1.554065465927124023e+00
1.462755084037780762e+00
1.429813027381896973e+00
1.421382665634155273e+00
1.677613735198974609e+00
1.759383559226989746e+00
1.361598491668701172e+00
1.400855660438537598e+00
1.615348458290100098e+00
1.538122177124023438e+00
1.521180868148803711e+00
1.426315903663635254e+00
1.591098546981811523e+00
1.435843110084533691e+00
1.593527317047119141e+00
1.444101095199584961e+00
1.414102077484130859e+00
1.738364577293395996e+00
1.587013125419616699e+00
1.246681690216064453e+00
1.557053565979003906e+00
1.521326065063476562e+00
1.499909281730651855e+00
1.394689798355102539e+00
1.605911850929260254e+00
1.505933880805969238e+00
1.704747676849365234e+00
1.370650291442871094e+00
1.682489514350891113e+00
1.354837656021118164e+00
1.455627083778381348e+00
1.405652523040771484e+00
1.509291887283325195e+00
1.415871620178222656e+00
1.664572834968566895e+00
1.479712724685668945e+00
1.494738101959228516e+00
1.548839926719665527e+00
1.600692033767700195e+00
1.691411733627319336e+00
1.517105579376220703e+00
1.603634119033813477e+00
1.521910905838012695e+00
1.479516983032226562e+00
1.415795564651489258e+00
1.583806395530700684e+00
1.553530216217041016e+00
1.651572942733764648e+00
1.584078669548034668e+00
1.661634683609008789e+00
1.402548789978027344e+00
1.400894641876220703e+00
1.262971162796020508e+00
1.542350172996520996e+00
1.379490852355957031e+00
1.575074434280395508e+00
1.371784210205078125e+00
1.411681771278381348e+00
1.406608819961547852e+00
1.468732595443725586e+00
1.417709112167358398e+00
1.485525608062744141e+00
1.372173786163330078e+00
1.455541849136352539e+00
1.737838506698608398e+00
1.441689491271972656e+00
1.560696482658386230e+00
1.377846121788024902e+00
1.414737701416015625e+00
1.495674729347229004e+00
1.497543096542358398e+00
1.535839915275573730e+00
1.456351161003112793e+00
1.531959772109985352e+00
1.404292345046997070e+00
1.335053563117980957e+00
1.328500747680664062e+00
1.573750376701354980e+00
1.671866297721862793e+00
1.411564230918884277e+00
1.449983000755310059e+00
1.386579513549804688e+00
1.386579513549804688e+00
1.415866374969482422e+00
1.478165507316589355e+00
1.611248016357421875e+00
1.610564947128295898e+00
1.535497665405273438e+00
1.504293441772460938e+00
1.421743631362915039e+00
1.414167761802673340e+00
1.486834406852722168e+00
1.532510995864868164e+00
1.458153963088989258e+00
1.402122020721435547e+00
1.472292542457580566e+00
1.498878598213195801e+00
1.435818552970886230e+00
1.536416053771972656e+00
1.435417890548706055e+00
1.460662961006164551e+00
1.386381983757019043e+00
1.369196891784667969e+00
1.665665984153747559e+00
1.346666812896728516e+00
1.664577603340148926e+00
1.591802239418029785e+00
1.561399936676025391e+00
1.511024713516235352e+00
1.398375749588012695e+00
1.429107069969177246e+00
1.607771992683410645e+00
1.629323244094848633e+00
1.522780895233154297e+00
1.421344995498657227e+00
1.446945786476135254e+00
1.475165605545043945e+00
1.483744859695434570e+00
1.454826712608337402e+00
1.490735888481140137e+00
1.648385286331176758e+00
1.577998876571655273e+00
1.539339900016784668e+00
1.464866876602172852e+00
1.694793105125427246e+00
1.477776885032653809e+00
1.547346830368041992e+00
1.493925094604492188e+00
1.503784179687500000e+00
1.458063602447509766e+00
1.570936441421508789e+00
1.557565331459045410e+00
1.240376710891723633e+00
1.276735544204711914e+00
1.295017719268798828e+00
1.525006413459777832e+00
1.493175983428955078e+00
1.519760012626647949e+00
1.413155674934387207e+00
1.444995999336242676e+00
1.500484347343444824e+00
1.485297679901123047e+00
1.541203856468200684e+00
1.421792268753051758e+00
1.437290430068969727e+00
1.424021124839782715e+00
1.449759602546691895e+00
1.403523087501525879e+00
1.541456103324890137e+00
1.562713265419006348e+00
1.575047969818115234e+00
1.563115835189819336e+00
1.504875898361206055e+00
1.410783648490905762e+00
1.396924018859863281e+00
1.356963038444519043e+00
1.588040113449096680e+00
1.447537064552307129e+00
1.513263940811157227e+00
1.526751756668090820e+00
1.565077781677246094e+00
1.658713936805725098e+00
1.396256089210510254e+00
1.542777061462402344e+00
1.465477824211120605e+00
1.631835222244262695e+00
1.576567292213439941e+00
1.459703564643859863e+00
1.378933429718017578e+00
1.352262377738952637e+00
1.564738154411315918e+00
1.655162692070007324e+00
1.699527025222778320e+00
1.296675801277160645e+00
1.542853593826293945e+00
1.516975283622741699e+00
1.465996623039245605e+00
1.462779521942138672e+00
1.675085425376892090e+00
1.425602197647094727e+00
1.663327932357788086e+00
1.639309167861938477e+00
1.541002511978149414e+00
1.573749303817749023e+00
1.505821466445922852e+00
1.507606029510498047e+00
1.371973156929016113e+00
1.373178243637084961e+00
1.658645749092102051e+00
1.394500613212585449e+00
1.675754308700561523e+00
1.460135698318481445e+00
1.397351026535034180e+00
1.309240460395812988e+00
1.354740142822265625e+00
1.467419743537902832e+00
1.434965014457702637e+00
1.550154089927673340e+00
1.400129795074462891e+00
1.643596649169921875e+00
1.650287866592407227e+00
1.463171362876892090e+00
1.485049128532409668e+00
1.599653482437133789e+00
1.641557216644287109e+00
1.627517700195312500e+00
1.448522806167602539e+00
1.465007781982421875e+00
1.352031469345092773e+00
1.522578597068786621e+00
1.682204604148864746e+00
1.619583129882812500e+00
1.322852849960327148e+00
1.527674794197082520e+00
1.457512140274047852e+00
1.409162521362304688e+00
1.507501840591430664e+00
1.539993405342102051e+00
1.579500675201416016e+00
1.638966798782348633e+00
1.348902463912963867e+00
1.327155351638793945e+00
1.424265861511230469e+00
1.395649671554565430e+00
1.353087306022644043e+00
1.726171255111694336e+00
1.463117599487304688e+00
1.481781601905822754e+00
1.660880088806152344e+00
1.470891356468200684e+00
1.460361003875732422e+00
1.450600028038024902e+00
1.480892658233642578e+00
1.551427960395812988e+00
1.436073780059814453e+00
1.522019982337951660e+00
1.537737965583801270e+00
1.328770995140075684e+00
1.591143846511840820e+00
1.288774728775024414e+00
1.675791740417480469e+00
1.617393612861633301e+00
1.365742444992065430e+00
1.494517445564270020e+00
1.497290730476379395e+00
1.645100116729736328e+00
1.499344348907470703e+00
1.471984982490539551e+00
1.584103584289550781e+00
1.341958284378051758e+00
1.401924848556518555e+00
1.908162236213684082e+00
1.391341686248779297e+00
1.665706396102905273e+00
1.448627591133117676e+00
1.585689187049865723e+00
1.541429162025451660e+00
1.484255075454711914e+00
1.452208876609802246e+00
1.522630214691162109e+00
1.515519857406616211e+00
1.355696201324462891e+00
1.580596566200256348e+00
1.375506520271301270e+00
1.574223637580871582e+00
1.502811908721923828e+00
1.430082917213439941e+00
1.492169976234436035e+00
1.480966091156005859e+00
1.582275509834289551e+00
1.422991633415222168e+00
1.635178804397583008e+00
1.512704610824584961e+00
1.411648750305175781e+00
1.360406637191772461e+00
1.410494446754455566e+00
1.614379286766052246e+00
1.399077057838439941e+00
1.368781924247741699e+00
1.434194326400756836e+00
1.534029722213745117e+00
1.466118812561035156e+00
1.558749437332153320e+00
1.353482961654663086e+00
1.577867865562438965e+00
1.444403529167175293e+00
1.488410115242004395e+00
1.430653572082519531e+00
1.408976197242736816e+00
1.354039430618286133e+00
1.517528057098388672e+00
1.582726836204528809e+00
1.458972930908203125e+00
1.559657812118530273e+00
1.560280561447143555e+00
1.577975869178771973e+00
1.444889068603515625e+00
1.440078616142272949e+00
1.375607252120971680e+00
1.499656319618225098e+00
1.558071613311767578e+00
1.609343171119689941e+00
1.386928081512451172e+00
1.536139130592346191e+00
1.702808618545532227e+00
1.312247514724731445e+00
1.510250329971313477e+00
1.682168841361999512e+00
1.595839977264404297e+00
1.448204755783081055e+00
1.607900619506835938e+00
1.492482900619506836e+00
1.642507314682006836e+00
1.443000316619873047e+00
1.402045011520385742e+00
1.631823062896728516e+00
1.697870612144470215e+00
1.659717082977294922e+00
1.702104687690734863e+00
1.723899960517883301e+00
1.559446096420288086e+00
1.628756999969482422e+00
1.651864290237426758e+00
1.508059978485107422e+00
1.411558151245117188e+00
1.835288047790527344e+00
1.530036687850952148e+00
1.583396673202514648e+00
1.421461701393127441e+00
1.604491710662841797e+00
1.563998460769653320e+00
1.392791032791137695e+00
1.454169273376464844e+00
1.522915244102478027e+00
1.562768459320068359e+00
1.525311350822448730e+00
1.305357217788696289e+00
1.401834487915039062e+00
1.488611817359924316e+00
1.450657248497009277e+00
1.281714200973510742e+00
1.435857534408569336e+00
1.523817181587219238e+00
1.342406392097473145e+00
1.344402790069580078e+00
1.484474420547485352e+00
1.601181507110595703e+00
1.484777450561523438e+00
1.366161346435546875e+00
1.314588665962219238e+00
1.371051073074340820e+00
1.282904267311096191e+00
1.380127906799316406e+00
1.483626484870910645e+00
1.451315879821777344e+00
1.588463783264160156e+00
1.377866148948669434e+00
1.477849960327148438e+00
1.618265032768249512e+00
1.451342701911926270e+00
1.573733568191528320e+00
1.222939252853393555e+00
1.651812076568603516e+00
1.621052265167236328e+00
1.421841144561767578e+00
1.453514218330383301e+00
1.476006746292114258e+00
1.466675281524658203e+00
1.438002586364746094e+00
1.279369473457336426e+00
1.574407100677490234e+00
1.422282695770263672e+00
1.463655114173889160e+00
1.390439867973327637e+00
1.499441385269165039e+00
1.395535349845886230e+00
1.649569749832153320e+00
1.725322484970092773e+00
1.325644731521606445e+00
1.501376032829284668e+00
1.547164201736450195e+00
1.633966207504272461e+00
1.389954090118408203e+00
1.380592703819274902e+00
1.465348124504089355e+00
1.576396703720092773e+00
1.387557268142700195e+00
1.507312059402465820e+00
1.574719429016113281e+00
1.501632332801818848e+00
1.477030038833618164e+00
1.423969268798828125e+00
1.439859747886657715e+00
1.490482330322265625e+00
1.404204487800598145e+00
1.441301345825195312e+00
1.371217489242553711e+00
1.550499200820922852e+00
1.381500840187072754e+00
1.761511087417602539e+00
1.502765297889709473e+00
1.470942378044128418e+00
1.579123616218566895e+00
1.518710851669311523e+00
1.688079833984375000e+00
1.759331822395324707e+00
1.564942002296447754e+00
1.573131680488586426e+00
1.341911077499389648e+00
1.637024641036987305e+00
1.415711045265197754e+00
1.453559398651123047e+00
1.674631357192993164e+00
1.392477631568908691e+00
1.416807055473327637e+00
1.548403501510620117e+00
1.486319899559020996e+00
1.386802077293395996e+00
1.474172830581665039e+00
1.489704728126525879e+00
1.541232943534851074e+00
1.531676054000854492e+00
1.688481569290161133e+00
1.546891331672668457e+00
1.517207503318786621e+00
1.459093332290649414e+00
1.625113248825073242e+00
1.483851552009582520e+00
1.501285910606384277e+00
1.530969262123107910e+00
1.550544381141662598e+00
1.468021631240844727e+00
1.490397572517395020e+00
1.505985140800476074e+00
1.620704412460327148e+00
1.400166630744934082e+00
1.514385819435119629e+00
1.405954957008361816e+00
1.423976302146911621e+00
1.511939525604248047e+00
1.423334360122680664e+00
1.593454957008361816e+00
1.371465802192687988e+00
1.373053073883056641e+00
1.404664635658264160e+00
1.406796097755432129e+00
1.588322162628173828e+00
1.478107690811157227e+00
1.667280912399291992e+00
1.604461073875427246e+00
1.328610301017761230e+00
1.678879141807556152e+00
1.458226203918457031e+00
1.361346840858459473e+00
1.664067625999450684e+00
1.468257427215576172e+00
1.522107601165771484e+00
1.409442186355590820e+00
1.476133823394775391e+00
1.454935193061828613e+00
1.406539201736450195e+00
1.474800586700439453e+00
1.541910767555236816e+00
1.563024640083312988e+00
1.546867966651916504e+00
1.548995494842529297e+00
1.412065267562866211e+00
1.529889225959777832e+00
1.565985918045043945e+00
1.571640729904174805e+00
1.475146412849426270e+00
1.513286590576171875e+00
1.435389399528503418e+00
1.511628746986389160e+00
1.584277868270874023e+00
1.354416370391845703e+00
1.568943738937377930e+00
1.309702396392822266e+00
1.526451826095581055e+00
1.454384803771972656e+00
1.416095376014709473e+00
1.497298955917358398e+00
1.584045290946960449e+00
1.403066039085388184e+00
1.512141227722167969e+00
1.457032561302185059e+00
1.681471347808837891e+00
1.515598773956298828e+00
1.459854364395141602e+00
1.565868973731994629e+00
1.394735813140869141e+00
1.527871608734130859e+00
1.468204498291015625e+00
1.644905686378479004e+00
1.441256523132324219e+00
1.484298110008239746e+00
1.370370864868164062e+00
1.567763805389404297e+00
1.654778003692626953e+00
1.459634780883789062e+00
1.397630095481872559e+00
1.608804464340209961e+00
1.617352008819580078e+00
1.710597515106201172e+00
1.298251032829284668e+00
1.606164693832397461e+00
1.591966152191162109e+00
1.396285176277160645e+00
1.756279230117797852e+00
1.436743974685668945e+00
1.514036893844604492e+00
1.510863184928894043e+00
1.497768878936767578e+00
1.376190781593322754e+00
1.296125531196594238e+00
1.489979743957519531e+00
1.351733684539794922e+00
1.623327612876892090e+00
1.484081268310546875e+00
1.390928983688354492e+00
1.543049693107604980e+00
1.546688079833984375e+00
1.531833410263061523e+00
1.545411825180053711e+00
1.715178728103637695e+00
1.458593726158142090e+00
1.644525527954101562e+00
1.448164463043212891e+00
1.442551016807556152e+00
1.379588603973388672e+00
1.530033111572265625e+00
1.534726142883300781e+00
1.334599971771240234e+00
1.571992397308349609e+00
1.463235616683959961e+00
1.413037538528442383e+00
1.337983012199401855e+00
1.486087799072265625e+00
1.488274574279785156e+00
1.432023048400878906e+00
1.481536507606506348e+00
1.488965153694152832e+00
1.364507079124450684e+00
1.520360231399536133e+00
1.403522729873657227e+00
1.594682812690734863e+00
1.449355125427246094e+00
1.466466307640075684e+00
1.467019319534301758e+00
1.484602570533752441e+00
1.600778341293334961e+00
1.422688484191894531e+00
1.477215409278869629e+00
1.427608251571655273e+00
1.369622707366943359e+00
1.328545093536376953e+00
1.583972454071044922e+00
1.454671025276184082e+00
1.463174104690551758e+00
1.679120182991027832e+00
1.363164901733398438e+00
1.343180179595947266e+00
1.390285253524780273e+00
1.329730629920959473e+00
1.297314643859863281e+00
1.250148296356201172e+00
1.410744667053222656e+00
1.557341575622558594e+00
1.554358959197998047e+00
1.350115656852722168e+00
1.342765212059020996e+00
1.478816390037536621e+00
1.516053438186645508e+00
1.426705598831176758e+00
1.565694093704223633e+00
1.491936445236206055e+00
1.638055324554443359e+00
1.538793802261352539e+00
1.618381142616271973e+00
1.483172178268432617e+00
1.573943018913269043e+00
1.590863227844238281e+00
1.399018049240112305e+00
1.647669553756713867e+00
1.538616180419921875e+00
1.706797599792480469e+00
1.450440406799316406e+00
1.458198785781860352e+00
1.324738979339599609e+00
1.731795310974121094e+00
1.697670340538024902e+00
1.515758752822875977e+00
1.517304778099060059e+00
1.587180376052856445e+00
1.571419477462768555e+00
1.459156870841979980e+00
1.365315794944763184e+00
1.274479031562805176e+00
1.344555616378784180e+00
1.337706446647644043e+00
1.361208438873291016e+00
1.431576490402221680e+00
1.393677949905395508e+00
1.488043069839477539e+00
1.425572872161865234e+00
1.411865949630737305e+00
1.539175629615783691e+00
1.519930958747863770e+00
1.311333179473876953e+00
1.542401432991027832e+00
1.587054491043090820e+00
1.700893878936767578e+00
1.516423225402832031e+00
1.522670030593872070e+00
1.625689148902893066e+00
1.669221043586730957e+00
1.577482342720031738e+00
1.612278699874877930e+00
1.503737092018127441e+00
1.687976837158203125e+00
1.613169193267822266e+00
1.569845914840698242e+00
1.536850333213806152e+00
1.446859955787658691e+00
1.416333675384521484e+00
1.490824818611145020e+00
1.581807136535644531e+00
1.663524389266967773e+00
1.403796195983886719e+00
1.437953710556030273e+00
1.471681475639343262e+00
1.428951740264892578e+00
1.631823182106018066e+00
1.485933184623718262e+00
1.555088162422180176e+00
1.437006235122680664e+00
1.462597727775573730e+00
1.498413085937500000e+00
1.447486758232116699e+00
1.263750553131103516e+00
1.377637267112731934e+00
1.383129119873046875e+00
1.576932072639465332e+00
1.571192502975463867e+00
1.545427799224853516e+00
1.504586696624755859e+00
1.495599269866943359e+00
1.348425269126892090e+00
1.553661823272705078e+00
1.530065774917602539e+00
1.522474169731140137e+00
1.477782487869262695e+00
1.592503547668457031e+00
1.549904823303222656e+00
1.669582009315490723e+00
1.702028989791870117e+00
1.505061149597167969e+00
1.491710543632507324e+00
1.576682448387145996e+00
1.336222410202026367e+00
1.719419240951538086e+00
1.753232955932617188e+00
1.637687206268310547e+00
1.591005802154541016e+00
1.307821154594421387e+00
1.508449077606201172e+00
1.502352714538574219e+00
1.351038813591003418e+00
1.351436614990234375e+00
1.601786613464355469e+00
1.496385812759399414e+00
1.463970065116882324e+00
1.424667716026306152e+00
1.368454933166503906e+00
1.335439562797546387e+00
1.540678024291992188e+00
1.645179390907287598e+00
1.466751098632812500e+00
1.473317861557006836e+00
1.665242671966552734e+00
1.491802215576171875e+00
1.508360981941223145e+00
1.510968923568725586e+00
1.529850363731384277e+00
1.475901365280151367e+00
1.435741901397705078e+00
1.547001123428344727e+00
1.404113650321960449e+00
1.418691277503967285e+00
1.447362184524536133e+00
1.434074878692626953e+00
1.501844048500061035e+00
1.499463200569152832e+00
1.392712473869323730e+00
1.498035907745361328e+00
1.612162351608276367e+00
1.504264831542968750e+00
1.408907055854797363e+00
1.502204895019531250e+00
1.620741367340087891e+00
1.441661000251770020e+00
1.511361598968505859e+00
1.380049109458923340e+00
1.383525609970092773e+00
1.588936567306518555e+00
1.425071358680725098e+00
1.403945207595825195e+00
1.523144364356994629e+00
1.423298835754394531e+00
1.550337076187133789e+00
1.524399995803833008e+00
1.416834831237792969e+00
1.487795591354370117e+00
1.365981340408325195e+00
1.603816986083984375e+00
1.399655461311340332e+00
1.374550461769104004e+00
1.677724838256835938e+00
1.464666008949279785e+00
1.370830416679382324e+00
1.604217052459716797e+00
1.421318531036376953e+00
1.443890213966369629e+00
1.405984878540039062e+00
1.606956958770751953e+00
1.400427937507629395e+00
1.502212285995483398e+00
1.639090180397033691e+00
1.573554039001464844e+00
1.470537424087524414e+00
1.373568296432495117e+00
1.519666194915771484e+00
1.380596876144409180e+00
1.624817609786987305e+00
1.456015586853027344e+00
1.510285258293151855e+00
1.432892322540283203e+00
1.668321132659912109e+00
1.557366371154785156e+00
1.534955501556396484e+00
1.514875173568725586e+00
1.509452581405639648e+00
1.480727672576904297e+00
1.483446598052978516e+00
1.490032553672790527e+00
1.473008632659912109e+00
1.462387084960937500e+00
1.528708219528198242e+00
1.626810312271118164e+00
1.491153478622436523e+00
1.261003613471984863e+00
1.316064119338989258e+00
1.406404972076416016e+00
1.527256727218627930e+00
1.435041904449462891e+00
1.411045193672180176e+00
1.709749102592468262e+00
1.433193922042846680e+00
1.371641278266906738e+00
1.383281707763671875e+00
1.449921846389770508e+00
1.505471229553222656e+00
1.368857026100158691e+00
1.364734053611755371e+00
1.483782529830932617e+00
1.537416219711303711e+00
1.521920084953308105e+00
1.510326981544494629e+00
1.600531220436096191e+00
1.451453089714050293e+00
1.599207639694213867e+00
1.382150411605834961e+00
1.581939935684204102e+00
1.518074750900268555e+00
1.432772397994995117e+00
1.465132713317871094e+00
1.428764820098876953e+00
1.571252584457397461e+00
1.358519673347473145e+00
1.492389678955078125e+00
1.638713002204895020e+00
1.311179995536804199e+00
1.441243290901184082e+00
1.451057314872741699e+00
1.519263386726379395e+00
1.509545445442199707e+00
1.550327062606811523e+00
1.243611812591552734e+00
1.267122745513916016e+00
1.617025375366210938e+00
1.485792279243469238e+00
1.537574410438537598e+00
1.630020022392272949e+00
1.486837863922119141e+00
1.506107091903686523e+00
1.295482516288757324e+00
1.608202934265136719e+00
1.350164651870727539e+00
1.361428022384643555e+00
1.542872309684753418e+00
1.450874924659729004e+00
1.285370349884033203e+00
1.574626564979553223e+00
1.244338035583496094e+00
1.599277257919311523e+00
1.634192705154418945e+00
1.391639113426208496e+00
1.435793876647949219e+00
1.756689071655273438e+00
1.639141082763671875e+00
1.434219002723693848e+00
1.566064238548278809e+00
1.543575644493103027e+00
1.621250391006469727e+00
1.370069384574890137e+00
1.644749402999877930e+00
1.507343053817749023e+00
1.671722412109375000e+00
1.790877819061279297e+00
1.584128618240356445e+00
1.507550477981567383e+00
1.437237858772277832e+00
1.548089981079101562e+00
1.375382661819458008e+00
1.583679437637329102e+00
1.611731052398681641e+00
1.714359283447265625e+00
1.304796338081359863e+00
1.653581857681274414e+00
1.426389455795288086e+00
1.649386167526245117e+00
1.547351002693176270e+00
1.427286744117736816e+00
1.427194952964782715e+00
1.517126083374023438e+00
1.506065726280212402e+00
1.536584615707397461e+00
1.453605890274047852e+00
1.348162651062011719e+00
1.549577713012695312e+00
1.462503790855407715e+00
1.556229472160339355e+00
1.406070590019226074e+00
1.468739390373229980e+00
1.470932364463806152e+00
1.473326086997985840e+00
1.650685548782348633e+00
1.568989872932434082e+00
1.571094512939453125e+00
1.517197608947753906e+00
1.369310140609741211e+00
1.539676189422607422e+00
1.514502286911010742e+00
1.540858030319213867e+00
1.601430296897888184e+00
1.383363723754882812e+00
1.530987024307250977e+00
1.443889856338500977e+00
1.414989948272705078e+00
1.302357316017150879e+00
1.283982276916503906e+00
1.440545797348022461e+00
1.502104878425598145e+00
1.329674839973449707e+00
1.614760637283325195e+00
1.510987162590026855e+00
1.403446912765502930e+00
1.531991004943847656e+00
1.510948181152343750e+00
1.471241474151611328e+00
1.548411846160888672e+00
1.455776810646057129e+00
1.432999610900878906e+00
1.472889423370361328e+00
1.538055181503295898e+00
1.435403823852539062e+00
1.528112292289733887e+00
1.503925085067749023e+00
1.480752468109130859e+00
1.425671339035034180e+00
1.592728972434997559e+00
1.381776809692382812e+00
1.538527488708496094e+00
1.484531641006469727e+00
1.552776336669921875e+00
1.350491762161254883e+00
1.599577069282531738e+00
1.486639738082885742e+00
1.670205712318420410e+00
1.542827010154724121e+00
1.436720371246337891e+00
1.390753388404846191e+00
1.528161883354187012e+00
1.387460231781005859e+00
1.499715805053710938e+00
1.624998450279235840e+00
1.657727241516113281e+00
1.615906476974487305e+00
1.554602384567260742e+00
1.484027624130249023e+00
1.508791446685791016e+00
1.473504066467285156e+00
1.640502929687500000e+00
1.280852556228637695e+00
1.352236151695251465e+00
1.757665395736694336e+00
1.690755605697631836e+00
1.624223589897155762e+00
1.622440099716186523e+00
1.559191823005676270e+00
1.433625102043151855e+00
1.595314025878906250e+00
1.557503819465637207e+00
1.228908777236938477e+00
1.635155200958251953e+00
1.749427795410156250e+00
1.423981785774230957e+00
1.657302618026733398e+00
1.659220337867736816e+00
1.538521170616149902e+00
1.294672489166259766e+00
1.282269001007080078e+00
1.391946554183959961e+00
1.510768413543701172e+00
1.358908534049987793e+00
1.871820926666259766e+00
1.334982991218566895e+00
1.447997808456420898e+00
1.460028171539306641e+00
1.482043981552124023e+00
1.546124696731567383e+00
1.335160732269287109e+00
1.561211943626403809e+00
1.319248437881469727e+00
1.546408057212829590e+00
1.526666164398193359e+00
1.404945969581604004e+00
1.581413865089416504e+00
1.477857589721679688e+00
1.568711400032043457e+00
1.494626522064208984e+00
1.399305462837219238e+00
1.478297948837280273e+00
1.499289155006408691e+00
1.504377126693725586e+00
1.583596229553222656e+00
1.487460017204284668e+00
1.537808179855346680e+00
1.500121831893920898e+00
1.380397081375122070e+00
1.665542840957641602e+00
1.505026936531066895e+00
1.631259441375732422e+00
1.528053522109985352e+00
1.446079015731811523e+00
1.435692071914672852e+00
1.399205207824707031e+00
1.359178423881530762e+00
1.459421515464782715e+00
1.476083517074584961e+00
1.609214425086975098e+00
1.405377268791198730e+00
1.567688703536987305e+00
1.561670064926147461e+00
1.490840673446655273e+00
1.395486831665039062e+00
1.701441407203674316e+00
1.292936921119689941e+00
1.624843478202819824e+00
1.306391358375549316e+00
1.700593113899230957e+00
1.452493071556091309e+00
1.625489234924316406e+00
1.636001825332641602e+00
1.612483382225036621e+00
1.612496376037597656e+00
1.661432027816772461e+00
1.576454520225524902e+00
1.459167599678039551e+00
1.561268329620361328e+00
1.421623706817626953e+00
1.614289045333862305e+00
1.599524617195129395e+00
1.537211060523986816e+00
1.460325241088867188e+00
1.616524577140808105e+00
1.440127849578857422e+00
1.417451143264770508e+00
1.504986286163330078e+00
1.478269815444946289e+00
1.329194426536560059e+00
1.506281018257141113e+00
1.313944578170776367e+00
1.744751930236816406e+00
1.622614622116088867e+00
1.407213330268859863e+00
1.516946077346801758e+00
1.586139440536499023e+00
1.302222013473510742e+00
1.701357364654541016e+00
1.626649379730224609e+00
1.453061699867248535e+00
1.508674502372741699e+00
1.665923476219177246e+00
1.613750934600830078e+00
1.419320106506347656e+00
1.634480237960815430e+00
1.609431982040405273e+00
1.446780204772949219e+00
1.606054782867431641e+00
1.577044486999511719e+00
1.513586640357971191e+00
1.435468316078186035e+00
1.555326104164123535e+00
1.382241964340209961e+00
1.535480141639709473e+00
1.376966238021850586e+00
1.308569788932800293e+00
1.608183503150939941e+00
1.644180536270141602e+00
1.350210309028625488e+00
1.583880424499511719e+00
1.268683910369873047e+00
1.444357395172119141e+00
1.527444720268249512e+00
1.535963416099548340e+00
1.590131640434265137e+00
1.462076902389526367e+00
1.539381265640258789e+00
1.395301103591918945e+00
1.418663859367370605e+00
1.648130297660827637e+00
1.655200719833374023e+00
1.557107090950012207e+00
1.419841051101684570e+00
1.624069809913635254e+00
1.403720974922180176e+00
1.257522821426391602e+00
1.430482149124145508e+00
1.292391896247863770e+00
1.557435512542724609e+00
1.540791273117065430e+00
1.449504137039184570e+00
1.497200250625610352e+00
1.565028190612792969e+00
1.479701995849609375e+00
1.511216402053833008e+00
1.387404680252075195e+00
1.556148409843444824e+00
1.527144193649291992e+00
1.509752273559570312e+00
1.442099809646606445e+00
1.588593125343322754e+00
1.446587085723876953e+00
1.692312240600585938e+00
1.441012859344482422e+00
1.469204306602478027e+00
1.548414945602416992e+00
1.575076103210449219e+00
1.600436449050903320e+00
1.591166853904724121e+00
1.349495768547058105e+00
1.392044305801391602e+00
1.784160017967224121e+00
1.521743655204772949e+00
1.498744726181030273e+00
1.443856477737426758e+00
1.585803627967834473e+00
1.404087066650390625e+00
1.432001471519470215e+00
1.535938262939453125e+00
1.528491735458374023e+00
1.384281516075134277e+00
1.780274510383605957e+00
1.449241042137145996e+00
1.616229891777038574e+00
1.465647220611572266e+00
1.590305805206298828e+00
1.461244106292724609e+00
1.432350397109985352e+00
1.414279937744140625e+00
1.610520124435424805e+00
1.482282638549804688e+00
1.593150854110717773e+00
1.545827507972717285e+00
1.471837878227233887e+00
1.628746032714843750e+00
1.483275771141052246e+00
1.728946566581726074e+00
1.510402560234069824e+00
1.627802848815917969e+00
1.527646780014038086e+00
1.534893751144409180e+00
1.411459207534790039e+00
1.450134754180908203e+00
1.537590622901916504e+00
1.571968555450439453e+00
1.483005404472351074e+00
1.487109899520874023e+00
1.442979812622070312e+00
1.525649428367614746e+00
1.587338209152221680e+00
1.615028619766235352e+00
1.447489142417907715e+00
1.466293811798095703e+00
1.561134338378906250e+00
1.380544662475585938e+00
1.541856288909912109e+00
1.498698234558105469e+00
1.595712423324584961e+00
1.415391445159912109e+00
1.469335436820983887e+00
1.527256250381469727e+00
1.333426713943481445e+00
1.524975419044494629e+00
1.551014304161071777e+00
1.539856195449829102e+00
1.412581682205200195e+00
1.694308996200561523e+00
1.461597681045532227e+00
1.510252952575683594e+00
1.516867160797119141e+00
1.708952903747558594e+00
1.453875422477722168e+00
1.490041494369506836e+00
1.626896262168884277e+00
1.378824234008789062e+00
1.598398208618164062e+00
1.413916587829589844e+00
1.482766628265380859e+00
1.348075985908508301e+00
1.432237386703491211e+00
1.402770757675170898e+00
1.537764310836791992e+00
1.568566799163818359e+00
1.454585075378417969e+00
1.658442735671997070e+00
1.287932157516479492e+00
1.658029317855834961e+00
1.371577262878417969e+00
1.443083882331848145e+00
1.532143950462341309e+00
1.483361244201660156e+00
1.524383068084716797e+00
1.388875842094421387e+00
1.457682609558105469e+00
1.538614273071289062e+00
1.505127906799316406e+00
1.711933851242065430e+00
1.374547243118286133e+00
1.277993440628051758e+00
1.655452370643615723e+00
1.466391563415527344e+00
1.606107473373413086e+00
1.479023694992065430e+00
1.863647818565368652e+00
1.662592411041259766e+00
1.616871237754821777e+00
1.581302642822265625e+00
1.618071079254150391e+00
1.643820285797119141e+00
1.685199141502380371e+00
1.351383209228515625e+00
1.448031783103942871e+00
1.644888043403625488e+00
1.524938941001892090e+00
1.394429445266723633e+00
1.389053821563720703e+00
1.597869277000427246e+00
1.644289374351501465e+00
1.513930320739746094e+00
1.519405603408813477e+00
1.564169168472290039e+00
1.410247802734375000e+00
1.337605237960815430e+00
1.538161754608154297e+00
1.502774477005004883e+00
1.816867828369140625e+00
1.446687459945678711e+00
1.730671048164367676e+00
1.355277538299560547e+00
1.448350906372070312e+00
1.367405414581298828e+00
1.615010261535644531e+00
1.476129889488220215e+00
1.484530448913574219e+00
1.321536779403686523e+00
1.382932782173156738e+00
1.469946026802062988e+00
1.430960893630981445e+00
1.461655855178833008e+00
1.534091711044311523e+00
1.433402180671691895e+00
1.624945640563964844e+00
1.681152462959289551e+00
1.375759959220886230e+00
1.447591066360473633e+00
1.422058105468750000e+00
1.468208312988281250e+00
1.421394348144531250e+00
1.457464456558227539e+00
1.612420082092285156e+00
1.410469412803649902e+00
1.495150208473205566e+00
1.447086930274963379e+00
1.622049808502197266e+00
1.396738052368164062e+00
1.519670605659484863e+00
1.567191362380981445e+00
1.451158523559570312e+00
1.532839775085449219e+00
1.580877184867858887e+00
1.371834278106689453e+00
1.656189560890197754e+00
1.660596013069152832e+00
1.607049942016601562e+00
1.508316874504089355e+00
1.502779245376586914e+00
1.488299369812011719e+00
1.596119165420532227e+00
1.547081589698791504e+00
1.560668945312500000e+00
1.482148289680480957e+00
1.643329262733459473e+00
1.403129577636718750e+00
1.929247498512268066e+00
1.280348420143127441e+00
1.276298761367797852e+00
1.471406340599060059e+00
1.447001814842224121e+00
1.399998664855957031e+00
1.469486713409423828e+00
1.331842660903930664e+00
1.620447397232055664e+00
1.344820022583007812e+00
1.660964369773864746e+00
1.713889718055725098e+00
1.394655466079711914e+00
1.850904107093811035e+00
1.348957777023315430e+00
1.511558890342712402e+00
1.457764625549316406e+00
1.484789729118347168e+00
1.640807151794433594e+00
1.562605977058410645e+00
1.285974502563476562e+00
1.544253110885620117e+00
1.402547240257263184e+00
1.434468746185302734e+00
1.585274815559387207e+00
1.455019235610961914e+00
1.466788649559020996e+00
1.546287059783935547e+00
1.543743133544921875e+00
1.669196963310241699e+00
1.593034267425537109e+00
1.447154879570007324e+00
1.568554878234863281e+00
1.550437450408935547e+00
1.738210201263427734e+00
1.612987279891967773e+00
1.514668941497802734e+00
1.462002277374267578e+00
1.477717280387878418e+00
1.351741790771484375e+00
1.470785140991210938e+00
1.380769729614257812e+00
1.421313881874084473e+00
1.422626733779907227e+00
1.472256064414978027e+00
1.494268298149108887e+00
1.629862070083618164e+00
1.595539569854736328e+00
1.744570970535278320e+00
1.413522720336914062e+00
1.462739229202270508e+00
1.638903021812438965e+00
1.485877752304077148e+00
1.390149474143981934e+00
1.433324098587036133e+00
1.505823731422424316e+00
1.465777039527893066e+00
1.348070621490478516e+00
1.430857062339782715e+00
1.470633268356323242e+00
1.390330076217651367e+00
1.483795642852783203e+00
1.463577747344970703e+00
1.499621152877807617e+00
1.558515071868896484e+00
1.384114146232604980e+00
1.354454040527343750e+00
1.467967987060546875e+00
1.449700474739074707e+00
1.657364606857299805e+00
1.592802047729492188e+00
1.475993633270263672e+00
1.499187827110290527e+00
1.410749077796936035e+00
1.497163772583007812e+00
1.530011296272277832e+00
1.461727380752563477e+00
1.715537548065185547e+00
1.657505989074707031e+00
1.390870928764343262e+00
1.495430707931518555e+00
1.434260845184326172e+00
1.439051866531372070e+00
1.519954442977905273e+00
1.339215040206909180e+00
1.459324359893798828e+00
1.510253429412841797e+00
1.635662913322448730e+00
1.458671092987060547e+00
1.441397905349731445e+00
1.530682325363159180e+00
1.430583000183105469e+00
1.524736762046813965e+00
1.635789752006530762e+00
1.398137331008911133e+00
1.635707497596740723e+00
1.449035286903381348e+00
1.470420122146606445e+00
1.418849706649780273e+00
1.679402470588684082e+00
1.380731463432312012e+00
1.629806876182556152e+00
1.418933868408203125e+00
1.581828474998474121e+00
1.289397597312927246e+00
1.552913188934326172e+00
1.606710195541381836e+00
1.435267329216003418e+00
1.427244901657104492e+00
1.327625989913940430e+00
1.442914247512817383e+00
1.639796257019042969e+00
1.634858608245849609e+00
1.574873805046081543e+00
1.509466290473937988e+00
1.425744056701660156e+00
1.638908982276916504e+00
1.585419893264770508e+00
1.611249208450317383e+00
1.519562482833862305e+00
1.442847490310668945e+00
1.467393040657043457e+00
1.403166174888610840e+00
1.642521739006042480e+00
1.322761893272399902e+00
1.547337770462036133e+00
1.324838638305664062e+00
1.568617820739746094e+00
1.372031211853027344e+00
1.530518531799316406e+00
1.392411708831787109e+00
1.418354630470275879e+00
1.496703505516052246e+00
1.572301268577575684e+00
1.404941320419311523e+00
1.432764768600463867e+00
1.347088813781738281e+00
1.604124069213867188e+00
1.662574052810668945e+00
1.375765323638916016e+00
1.667675018310546875e+00
1.465645790100097656e+00
1.612117528915405273e+00
1.332825303077697754e+00
1.338648200035095215e+00
1.647840023040771484e+00
1.405905485153198242e+00
1.569000482559204102e+00
1.301602244377136230e+00
1.509157538414001465e+00
1.378719687461853027e+00
1.407173156738281250e+00
1.467929363250732422e+00
1.576350927352905273e+00
1.641912579536437988e+00
1.422359466552734375e+00
1.599058508872985840e+00
1.614907026290893555e+00
1.450996875762939453e+00
1.734595775604248047e+00
1.455518126487731934e+00
1.571157574653625488e+00
1.424751043319702148e+00
1.410895705223083496e+00
1.430139422416687012e+00
1.702300310134887695e+00
1.339355945587158203e+00
1.625013947486877441e+00
1.278256773948669434e+00
1.643985629081726074e+00
1.415041208267211914e+00
1.438140869140625000e+00
1.359741449356079102e+00
1.576311826705932617e+00
1.490240812301635742e+00
1.508237242698669434e+00
1.469121098518371582e+00
1.596087813377380371e+00
1.365191817283630371e+00


==> data/noise_inference/sampled_sigma_3.csv <==
1.486128568649291992e+00
1.810954570770263672e+00
1.706610441207885742e+00
1.739619851112365723e+00
1.790534853935241699e+00
1.675416827201843262e+00
1.646602630615234375e+00
1.646866321563720703e+00
1.702693581581115723e+00
1.829934239387512207e+00
1.747908115386962891e+00
1.792394518852233887e+00
1.846196770668029785e+00
1.723967313766479492e+00
1.687903642654418945e+00
1.684686183929443359e+00
1.959140062332153320e+00
1.478303790092468262e+00
1.643190145492553711e+00
1.711719512939453125e+00
1.679951190948486328e+00
1.658163547515869141e+00
1.996190071105957031e+00
1.588444113731384277e+00
1.893844008445739746e+00
1.704937219619750977e+00
1.650482892990112305e+00
1.764767646789550781e+00
1.796664595603942871e+00
1.657357096672058105e+00
1.660105586051940918e+00
1.564797043800354004e+00
1.828338503837585449e+00
1.736032724380493164e+00
1.785843372344970703e+00
1.669887542724609375e+00
1.610216140747070312e+00
1.730367064476013184e+00
1.622577905654907227e+00
1.743677735328674316e+00
1.656289100646972656e+00
1.779867410659790039e+00
1.747733592987060547e+00
1.915370464324951172e+00
1.563207030296325684e+00
1.568018317222595215e+00
1.821150302886962891e+00
1.660091400146484375e+00
1.585300922393798828e+00
1.713910818099975586e+00
1.650434970855712891e+00
1.664354562759399414e+00
1.764280676841735840e+00
1.693659543991088867e+00
1.740760684013366699e+00
1.612344861030578613e+00
1.922797679901123047e+00
1.709298968315124512e+00
1.572365283966064453e+00
1.839026212692260742e+00
1.564127445220947266e+00
1.606210231781005859e+00
1.812476873397827148e+00
1.701156616210937500e+00
1.545515537261962891e+00
1.784393906593322754e+00
1.607305049896240234e+00
1.746848344802856445e+00
1.729450464248657227e+00
1.713753700256347656e+00
1.597162961959838867e+00
1.864538192749023438e+00
1.898965597152709961e+00
1.566152572631835938e+00
1.598744630813598633e+00
1.635446548461914062e+00
1.759135842323303223e+00
1.670012474060058594e+00
1.691093564033508301e+00
1.848056197166442871e+00
1.501015305519104004e+00
1.605144739151000977e+00
1.666300773620605469e+00
1.896222591400146484e+00
1.584582448005676270e+00
1.831146478652954102e+00
1.699933767318725586e+00
1.697376728057861328e+00
1.817289113998413086e+00
1.734475493431091309e+00
1.671737313270568848e+00
1.695117950439453125e+00
1.675973415374755859e+00
1.575322389602661133e+00
1.798051118850708008e+00
1.811371088027954102e+00
1.716797351837158203e+00
1.619426131248474121e+00
1.725174784660339355e+00
1.581814050674438477e+00
1.654889345169067383e+00
1.584584712982177734e+00
1.699549913406372070e+00
1.528611660003662109e+00
1.672308564186096191e+00
1.530523777008056641e+00
1.561450242996215820e+00
1.766512870788574219e+00
1.600100398063659668e+00
1.988933682441711426e+00
1.616726875305175781e+00
1.897294521331787109e+00
1.711405277252197266e+00
1.755172967910766602e+00
1.742774486541748047e+00
1.805821657180786133e+00
1.555931448936462402e+00
1.978407621383666992e+00
1.933602690696716309e+00
1.795808196067810059e+00
1.598787426948547363e+00
1.867076873779296875e+00
1.611929059028625488e+00
1.637432575225830078e+00
1.581577539443969727e+00
1.782407641410827637e+00
1.647179841995239258e+00
1.664302945137023926e+00
1.751896619796752930e+00
1.847921490669250488e+00
1.726108670234680176e+00
1.690652966499328613e+00
1.577891230583190918e+00
1.736310839653015137e+00
1.706978678703308105e+00
1.571582317352294922e+00
1.957611083984375000e+00
1.604244589805603027e+00
1.762550592422485352e+00
1.790767908096313477e+00
1.412399411201477051e+00
1.774305105209350586e+00
1.557311773300170898e+00
2.014877319335937500e+00
1.481621980667114258e+00
2.026937961578369141e+00
1.539741873741149902e+00
1.743098258972167969e+00
1.632464408874511719e+00
1.722886085510253906e+00
1.853045225143432617e+00
1.737872958183288574e+00
1.759954094886779785e+00
1.696475982666015625e+00
1.767095327377319336e+00
1.502707481384277344e+00
1.721716046333312988e+00
1.709489107131958008e+00
1.441925168037414551e+00
1.506264686584472656e+00
1.753066658973693848e+00
1.630647182464599609e+00
1.835311889648437500e+00
1.867323040962219238e+00
1.601861715316772461e+00
1.642923593521118164e+00
1.739854216575622559e+00
1.927877902984619141e+00
1.683514595031738281e+00
1.756873607635498047e+00
1.933829069137573242e+00
1.775928139686584473e+00
1.812757730484008789e+00
1.569311499595642090e+00
1.772951483726501465e+00
1.822285413742065430e+00
1.606493592262268066e+00
1.950042366981506348e+00
1.654275774955749512e+00
1.635411977767944336e+00
2.018692255020141602e+00
1.429833889007568359e+00
1.884322166442871094e+00
1.641875505447387695e+00
1.749543428421020508e+00
1.737295389175415039e+00
1.695799350738525391e+00
1.560747027397155762e+00
1.542127370834350586e+00
1.625882983207702637e+00
1.705837726593017578e+00
1.685975670814514160e+00
1.620158910751342773e+00
1.797492265701293945e+00
1.871523737907409668e+00
1.754302382469177246e+00
1.643745660781860352e+00
1.654222011566162109e+00
1.668269872665405273e+00
1.805771708488464355e+00
1.679063081741333008e+00
1.693727493286132812e+00
1.760204434394836426e+00
1.627522706985473633e+00
1.562963247299194336e+00
1.645817279815673828e+00
1.700503230094909668e+00
1.732022762298583984e+00
1.673093914985656738e+00
1.653882503509521484e+00
1.718355178833007812e+00
1.763124465942382812e+00
1.512719511985778809e+00
1.988981962203979492e+00
1.715563297271728516e+00
1.889956951141357422e+00
1.676297783851623535e+00
1.618986129760742188e+00
1.648396134376525879e+00
1.657400250434875488e+00
1.851440668106079102e+00
1.790538907051086426e+00
1.709785223007202148e+00
1.804278016090393066e+00
1.818666696548461914e+00
1.706633090972900391e+00
1.812625169754028320e+00
1.700298547744750977e+00
1.678682804107666016e+00
1.611421108245849609e+00
1.602853298187255859e+00
1.939200401306152344e+00
1.871061921119689941e+00
1.818340063095092773e+00
1.823541402816772461e+00
1.625894904136657715e+00
1.681265592575073242e+00
1.698605418205261230e+00
1.578978300094604492e+00
1.683322429656982422e+00
1.701161861419677734e+00
1.623316764831542969e+00
1.632919788360595703e+00
1.607681751251220703e+00
1.672754406929016113e+00
1.827486157417297363e+00
1.876457333564758301e+00
1.815307378768920898e+00
1.851218700408935547e+00
1.613891720771789551e+00
1.734714031219482422e+00
1.866659879684448242e+00
1.511343479156494141e+00
1.849166393280029297e+00
1.931113719940185547e+00
1.777471065521240234e+00
1.799089670181274414e+00
1.588316917419433594e+00
1.601371645927429199e+00
1.677330970764160156e+00
1.680013179779052734e+00
1.756712079048156738e+00
1.697660207748413086e+00
1.837419867515563965e+00
1.632627725601196289e+00
1.665672183036804199e+00
1.716972589492797852e+00
1.665523171424865723e+00
1.691284656524658203e+00
1.703938126564025879e+00
1.638546705245971680e+00
1.589889764785766602e+00
1.805823564529418945e+00
1.628678798675537109e+00
1.594895720481872559e+00
1.954153299331665039e+00
1.869397163391113281e+00
1.873185634613037109e+00
1.602938413619995117e+00
1.777143597602844238e+00
1.593299508094787598e+00
1.695137619972229004e+00
1.735569715499877930e+00
1.760547757148742676e+00
1.750431060791015625e+00
1.637551546096801758e+00
1.583267450332641602e+00
1.749036312103271484e+00
1.644598364830017090e+00
1.640614151954650879e+00
1.598729372024536133e+00
1.689372777938842773e+00
1.783249616622924805e+00
1.521865129470825195e+00
1.843528628349304199e+00
1.651682257652282715e+00
1.814701080322265625e+00
1.984088897705078125e+00
1.608579754829406738e+00
1.691849350929260254e+00
1.917989015579223633e+00
1.617608785629272461e+00
1.706507325172424316e+00
1.508623838424682617e+00
1.957833051681518555e+00
1.711645126342773438e+00
1.889475822448730469e+00
1.629855513572692871e+00
1.702380418777465820e+00
1.773179173469543457e+00
1.698237538337707520e+00
1.617333292961120605e+00
1.734331369400024414e+00
1.653659105300903320e+00
1.822900652885437012e+00
1.664186716079711914e+00
1.760307312011718750e+00
1.525914549827575684e+00
1.437324523925781250e+00
1.916217803955078125e+00
1.454269766807556152e+00
1.808508396148681641e+00
1.589451909065246582e+00
1.854280114173889160e+00
1.731625914573669434e+00
1.663777709007263184e+00
1.689230680465698242e+00
1.795077323913574219e+00
1.730032920837402344e+00
1.523824334144592285e+00
1.521912097930908203e+00
1.710930347442626953e+00
1.575165271759033203e+00
1.554728031158447266e+00
1.984387874603271484e+00
1.929964780807495117e+00
1.593753576278686523e+00
1.875914573669433594e+00
1.764193177223205566e+00
1.611112117767333984e+00
1.729864954948425293e+00
1.464939117431640625e+00
1.732376694679260254e+00
1.766195058822631836e+00
1.807768821716308594e+00
1.673750638961791992e+00
1.721743226051330566e+00
1.813467264175415039e+00
1.809926986694335938e+00
1.673455119132995605e+00
1.596136689186096191e+00
1.621483087539672852e+00
1.892832636833190918e+00
1.571949601173400879e+00
1.916679620742797852e+00
1.944556832313537598e+00
1.850150823593139648e+00
1.781259059906005859e+00
1.690707325935363770e+00
1.714384436607360840e+00
1.736562490463256836e+00
1.801626682281494141e+00
1.698296546936035156e+00
1.730073690414428711e+00
1.762765169143676758e+00
1.688084363937377930e+00
1.626514673233032227e+00
1.639556646347045898e+00
1.687480330467224121e+00
1.634559035301208496e+00
1.815352916717529297e+00
1.640966892242431641e+00
1.879322528839111328e+00
1.868318319320678711e+00
1.521618604660034180e+00
1.521181583404541016e+00
1.864998936653137207e+00
1.737756252288818359e+00
1.695667266845703125e+00
1.751124382019042969e+00
1.563668847084045410e+00
1.924365043640136719e+00
1.746433854103088379e+00
1.571560859680175781e+00
1.737206220626831055e+00
1.580207467079162598e+00
1.680221438407897949e+00
1.737650156021118164e+00
1.657148361206054688e+00
1.614173889160156250e+00
1.658082008361816406e+00
1.784314513206481934e+00
1.789589643478393555e+00
1.756506562232971191e+00
1.566351771354675293e+00
1.665235638618469238e+00
1.719549417495727539e+00
1.615587353706359863e+00
1.516978502273559570e+00
1.731924772262573242e+00
1.637598156929016113e+00
1.600113034248352051e+00
1.601346254348754883e+00
1.782118201255798340e+00
1.838940620422363281e+00
1.883339405059814453e+00
1.871869444847106934e+00
1.754472851753234863e+00
1.701932072639465332e+00
1.636798262596130371e+00
1.651116371154785156e+00
1.507497549057006836e+00
1.726324796676635742e+00
1.656228184700012207e+00
1.592049717903137207e+00
1.820902705192565918e+00
1.771907091140747070e+00
1.469443798065185547e+00
1.846526384353637695e+00
1.576754331588745117e+00
2.012368917465209961e+00
1.403390049934387207e+00
1.856598377227783203e+00
1.704657316207885742e+00
1.678387165069580078e+00
1.699711084365844727e+00
1.873677253723144531e+00
1.478523969650268555e+00
1.918943405151367188e+00
2.000554084777832031e+00
1.765756726264953613e+00
1.457368612289428711e+00
1.701235055923461914e+00
1.590205669403076172e+00
1.656516194343566895e+00
1.646370291709899902e+00
1.709037899971008301e+00
1.643994927406311035e+00
1.673392176628112793e+00
1.686976909637451172e+00
1.636837244033813477e+00
1.776271104812622070e+00
1.738213539123535156e+00
1.721455812454223633e+00
1.704539775848388672e+00
1.837148666381835938e+00
1.616646051406860352e+00
1.642388105392456055e+00
1.829721212387084961e+00
1.603367447853088379e+00
1.705855727195739746e+00
1.646680116653442383e+00
1.742839336395263672e+00
1.879761934280395508e+00
1.532159328460693359e+00
1.860342621803283691e+00
1.802311182022094727e+00
1.794082880020141602e+00
1.677867412567138672e+00
1.786160349845886230e+00
1.711551427841186523e+00
1.810168743133544922e+00
1.746459484100341797e+00
1.537740468978881836e+00
1.714017391204833984e+00
1.573457717895507812e+00
1.854837656021118164e+00
1.704483628273010254e+00
1.834046840667724609e+00
1.645471572875976562e+00
1.845949888229370117e+00
1.601800441741943359e+00
1.822450280189514160e+00
1.589764595031738281e+00
1.622187852859497070e+00
1.671339392662048340e+00
1.796002864837646484e+00
1.843852996826171875e+00
1.859876036643981934e+00
1.748393654823303223e+00
1.642274618148803711e+00
1.712757945060729980e+00
1.764691352844238281e+00
1.586042523384094238e+00
1.723539829254150391e+00
1.578049540519714355e+00
2.028752565383911133e+00
1.594244241714477539e+00
1.550070285797119141e+00
1.551559209823608398e+00
1.773529767990112305e+00
1.572903394699096680e+00
1.623200178146362305e+00
1.586192131042480469e+00
1.680426716804504395e+00
1.770849466323852539e+00
1.702005743980407715e+00
1.796410560607910156e+00
1.620562195777893066e+00
1.704051733016967773e+00
1.987865567207336426e+00
1.715304136276245117e+00
1.807453513145446777e+00
1.733458757400512695e+00
1.891107439994812012e+00
1.658307909965515137e+00
1.673786759376525879e+00
1.741017341613769531e+00
1.613196134567260742e+00
1.875008106231689453e+00
1.668228030204772949e+00
1.708736896514892578e+00
1.721336841583251953e+00
1.671795368194580078e+00
1.569749236106872559e+00
1.538169264793395996e+00
1.909066438674926758e+00
1.580910921096801758e+00
1.616858839988708496e+00
1.692243576049804688e+00
1.618972897529602051e+00
1.726212382316589355e+00
1.756664037704467773e+00
1.752902030944824219e+00
1.589570164680480957e+00
1.594342470169067383e+00
1.656018972396850586e+00
1.562748908996582031e+00
1.779830574989318848e+00
1.804789781570434570e+00
1.799105286598205566e+00
1.653752446174621582e+00
1.675866127014160156e+00
1.766871213912963867e+00
1.841047048568725586e+00
1.766939401626586914e+00
1.710401177406311035e+00
1.842135906219482422e+00
1.743754744529724121e+00
1.698567152023315430e+00
1.809668779373168945e+00
1.793913245201110840e+00
1.709823131561279297e+00
1.721386432647705078e+00
1.929770112037658691e+00
1.815927147865295410e+00
1.724620461463928223e+00
1.701550483703613281e+00
1.712617874145507812e+00
1.818997383117675781e+00
1.930571317672729492e+00
1.803382039070129395e+00
1.523245453834533691e+00
1.744095802307128906e+00
1.778150916099548340e+00
1.569673538208007812e+00
1.533507108688354492e+00
1.707548618316650391e+00
1.683921217918395996e+00
1.676661491394042969e+00
1.697299718856811523e+00
1.739609718322753906e+00
1.748230695724487305e+00
1.650346398353576660e+00
1.984805464744567871e+00
1.694728255271911621e+00
1.700073003768920898e+00
1.734349250793457031e+00
1.603683710098266602e+00
1.608384132385253906e+00
1.687484025955200195e+00
1.802099227905273438e+00
1.651159524917602539e+00
1.800692558288574219e+00
1.806136846542358398e+00
1.663418412208557129e+00
1.797040581703186035e+00
1.920033931732177734e+00
1.539458274841308594e+00
1.590337276458740234e+00
1.612621784210205078e+00
1.618406891822814941e+00
1.583367347717285156e+00
1.739389419555664062e+00
1.635798096656799316e+00
1.687225818634033203e+00
1.698575496673583984e+00
1.537400960922241211e+00
1.646987915039062500e+00
1.604835391044616699e+00
1.540832638740539551e+00
1.726824045181274414e+00
1.824515819549560547e+00
1.654210209846496582e+00
1.621531844139099121e+00
1.685278534889221191e+00
1.698342323303222656e+00
1.720257759094238281e+00
1.920827627182006836e+00
1.670305013656616211e+00
1.659712791442871094e+00
1.798418521881103516e+00
1.729630231857299805e+00
1.730831623077392578e+00
1.635500669479370117e+00
1.650611042976379395e+00
1.862430691719055176e+00
1.806477069854736328e+00
1.787315130233764648e+00
1.644079923629760742e+00
1.796635985374450684e+00
1.595008850097656250e+00
1.730903148651123047e+00
1.691555857658386230e+00
1.776696681976318359e+00
1.834529161453247070e+00
1.840597629547119141e+00
1.768486261367797852e+00
1.575902700424194336e+00
1.767737150192260742e+00
1.597388029098510742e+00
1.653955101966857910e+00
1.721028208732604980e+00
1.574942827224731445e+00
1.808957338333129883e+00
1.660952806472778320e+00
1.828378558158874512e+00
1.775910854339599609e+00
1.744032382965087891e+00
1.696983814239501953e+00
1.671866774559020996e+00
1.809463977813720703e+00
1.629628062248229980e+00
1.563838720321655273e+00
1.536186695098876953e+00
1.650729179382324219e+00
1.726477622985839844e+00
1.879116773605346680e+00
1.688058495521545410e+00
1.742146253585815430e+00
1.647585153579711914e+00
1.635829329490661621e+00
1.684447646141052246e+00
1.837955236434936523e+00
1.757224559783935547e+00
1.788060069084167480e+00
1.989343881607055664e+00
1.623154878616333008e+00
1.657223820686340332e+00
1.580249071121215820e+00
1.750004053115844727e+00
1.703042030334472656e+00
1.609938144683837891e+00
1.771597981452941895e+00
1.818202972412109375e+00
1.504519581794738770e+00
1.803546547889709473e+00
1.670852422714233398e+00
1.828942418098449707e+00
1.650707721710205078e+00
1.714761376380920410e+00
1.598366498947143555e+00
1.930359840393066406e+00
1.595600724220275879e+00
1.562779903411865234e+00
1.513971686363220215e+00
1.536278486251831055e+00
1.488753437995910645e+00
1.729414701461791992e+00
1.704865694046020508e+00
1.691100001335144043e+00
1.626575708389282227e+00
1.507388472557067871e+00
1.625896692276000977e+00
1.541580677032470703e+00
1.582149147987365723e+00
1.659333467483520508e+00
1.769463777542114258e+00
1.832070469856262207e+00
1.672889232635498047e+00
1.695703387260437012e+00
1.617653250694274902e+00
1.632307887077331543e+00
1.726806640625000000e+00
1.642681360244750977e+00
1.771903991699218750e+00
1.764000892639160156e+00
1.779500842094421387e+00
1.530595541000366211e+00
1.686630487442016602e+00
1.726747751235961914e+00
1.682424306869506836e+00
1.774615645408630371e+00
1.612139225006103516e+00
1.586527705192565918e+00
1.699580430984497070e+00
1.900116086006164551e+00
1.889739513397216797e+00
1.868414998054504395e+00
1.765773773193359375e+00
1.601730823516845703e+00
1.621122956275939941e+00
1.620995044708251953e+00
1.649953722953796387e+00
1.497731328010559082e+00
1.767319560050964355e+00
1.808463931083679199e+00
1.754626035690307617e+00
1.846597790718078613e+00
1.530306458473205566e+00
1.634714484214782715e+00
1.784653782844543457e+00
1.660698652267456055e+00
1.821551203727722168e+00
1.909582853317260742e+00
1.609787702560424805e+00
1.596711993217468262e+00
1.755011796951293945e+00
1.662460803985595703e+00
1.667545557022094727e+00
1.782249450683593750e+00
1.615418314933776855e+00
1.998174786567687988e+00
1.510443449020385742e+00
1.926486730575561523e+00
1.639705300331115723e+00
1.748667836189270020e+00
1.789368152618408203e+00
1.815004825592041016e+00
1.534224629402160645e+00
1.628308176994323730e+00
1.706059932708740234e+00
1.777405738830566406e+00
1.653413534164428711e+00
1.786970496177673340e+00
1.661178112030029297e+00
1.702520728111267090e+00
1.839547753334045410e+00
1.822252869606018066e+00
1.552639126777648926e+00
1.709888100624084473e+00
1.714725255966186523e+00
1.572787284851074219e+00
1.575294733047485352e+00
1.760024785995483398e+00
1.822354555130004883e+00
1.580086350440979004e+00
1.800451755523681641e+00
1.717948436737060547e+00
1.703924894332885742e+00
1.774801015853881836e+00
1.657939434051513672e+00
1.479162216186523438e+00
1.681539058685302734e+00
1.559686660766601562e+00
1.762797117233276367e+00
1.564874529838562012e+00
1.750038385391235352e+00
1.795611500740051270e+00
1.778885126113891602e+00
2.042507171630859375e+00
1.907799720764160156e+00
1.688569307327270508e+00
1.633256673812866211e+00
1.611215353012084961e+00
1.554918050765991211e+00
1.554587960243225098e+00
1.812151432037353516e+00
1.604677200317382812e+00
1.781633615493774414e+00
1.848029851913452148e+00
1.696497797966003418e+00
1.638625741004943848e+00
1.721422076225280762e+00
1.732476711273193359e+00
1.570469617843627930e+00
1.799310445785522461e+00
1.544454336166381836e+00
1.604319930076599121e+00
1.765621781349182129e+00
1.694983363151550293e+00
1.849204540252685547e+00
1.658680200576782227e+00
1.615776419639587402e+00
1.669231772422790527e+00
1.646185874938964844e+00
1.747809052467346191e+00
1.578366756439208984e+00
1.750881791114807129e+00
1.733345866203308105e+00
1.656798243522644043e+00
1.613249063491821289e+00
1.646579027175903320e+00
1.623832941055297852e+00
1.630198955535888672e+00
1.841945886611938477e+00
1.765640020370483398e+00
1.691079139709472656e+00
1.824428319931030273e+00
1.594705700874328613e+00
1.677800893783569336e+00
1.592219948768615723e+00
1.667752742767333984e+00
1.669346809387207031e+00
1.787879943847656250e+00
1.619384288787841797e+00
1.813372254371643066e+00
1.657586336135864258e+00
1.814734458923339844e+00
1.782628059387207031e+00
1.763677835464477539e+00
1.586819291114807129e+00
1.811364412307739258e+00
1.883850216865539551e+00
1.607068657875061035e+00
1.652781367301940918e+00
1.809514164924621582e+00
1.557461142539978027e+00
1.792462825775146484e+00
1.792656064033508301e+00
1.780546903610229492e+00
1.751989364624023438e+00
1.840146064758300781e+00
1.784035205841064453e+00
1.886546492576599121e+00
1.753773927688598633e+00
1.716087818145751953e+00
1.575178384780883789e+00
1.734253764152526855e+00
1.719490289688110352e+00
1.729688763618469238e+00
1.768160104751586914e+00
1.678638219833374023e+00
1.717556595802307129e+00
1.609127521514892578e+00
1.616553068161010742e+00
1.705057859420776367e+00
1.702966690063476562e+00
1.753399133682250977e+00
1.875789642333984375e+00
1.574552178382873535e+00
1.938213825225830078e+00
1.999565601348876953e+00
1.889222741127014160e+00
1.763855338096618652e+00
1.670895576477050781e+00
1.691526293754577637e+00
1.701799154281616211e+00
1.608675837516784668e+00
2.066558361053466797e+00
2.049174547195434570e+00
1.874519348144531250e+00
1.586577653884887695e+00
1.536553144454956055e+00
1.589474201202392578e+00
1.733174920082092285e+00
1.505359411239624023e+00
1.653622150421142578e+00
1.590875267982482910e+00
1.696667432785034180e+00
1.591082572937011719e+00
1.559512734413146973e+00
1.748741269111633301e+00
1.659191727638244629e+00
1.729734539985656738e+00
1.913707971572875977e+00
1.599174022674560547e+00
1.715898990631103516e+00
1.644521474838256836e+00
1.644275903701782227e+00
1.556682348251342773e+00
1.698873758316040039e+00
1.795920133590698242e+00
1.591948509216308594e+00
1.685630798339843750e+00
1.612742662429809570e+00
1.642715811729431152e+00
1.584890961647033691e+00
1.571731328964233398e+00
1.816856741905212402e+00
1.647986173629760742e+00
1.775558471679687500e+00
1.778630733489990234e+00
1.730265498161315918e+00
1.814948797225952148e+00
1.811774492263793945e+00
1.802657723426818848e+00
1.833108425140380859e+00
1.753982305526733398e+00
1.706516146659851074e+00
1.905510306358337402e+00
1.656256794929504395e+00
1.808629631996154785e+00
1.725826263427734375e+00
1.789891123771667480e+00
1.723654031753540039e+00
1.772468805313110352e+00
1.705804586410522461e+00
1.897149205207824707e+00
1.812420129776000977e+00
1.832749724388122559e+00
1.695457577705383301e+00
1.769656658172607422e+00
1.899438619613647461e+00
1.585512042045593262e+00
1.706754684448242188e+00
1.793499588966369629e+00
1.799302697181701660e+00
1.692948579788208008e+00
1.807076692581176758e+00
1.678445100784301758e+00
1.632288455963134766e+00
1.750020027160644531e+00
1.779074430465698242e+00
1.571001529693603516e+00
1.761950373649597168e+00
1.667350649833679199e+00
1.625748872756958008e+00
1.813535690307617188e+00
1.582637786865234375e+00
1.594748497009277344e+00
1.863449692726135254e+00
1.569148540496826172e+00
1.758025288581848145e+00
1.636775493621826172e+00
1.785468459129333496e+00
1.646698594093322754e+00
1.689041137695312500e+00
1.736638545989990234e+00
1.570583105087280273e+00
1.624213457107543945e+00
1.743209838867187500e+00
1.740113615989685059e+00
1.521331548690795898e+00
1.737799882888793945e+00
1.684243798255920410e+00
1.773357510566711426e+00
1.631821393966674805e+00
1.731454372406005859e+00
1.592203497886657715e+00
1.787989139556884766e+00
1.644052505493164062e+00
1.713150024414062500e+00
1.843049287796020508e+00
1.552903652191162109e+00
1.752526283264160156e+00
1.662674069404602051e+00
1.676733374595642090e+00
1.551960110664367676e+00
1.654968023300170898e+00
1.594702601432800293e+00
1.776951432228088379e+00
1.730138182640075684e+00
1.795944690704345703e+00
1.729713439941406250e+00
1.661394596099853516e+00
1.703084468841552734e+00
1.719877839088439941e+00
1.775712251663208008e+00
1.588471889495849609e+00
1.902588725090026855e+00
1.634776711463928223e+00
1.829871416091918945e+00
1.730240345001220703e+00
1.682321786880493164e+00
1.660135388374328613e+00
1.726794958114624023e+00
1.524460077285766602e+00
1.839112162590026855e+00
1.532918453216552734e+00
1.688514709472656250e+00
1.891052007675170898e+00
1.689181447029113770e+00
1.602645397186279297e+00
2.039197921752929688e+00
1.746443033218383789e+00
1.556060552597045898e+00
1.684324741363525391e+00
1.684782505035400391e+00
1.707575082778930664e+00
1.595924496650695801e+00
1.584755420684814453e+00
1.737984657287597656e+00
1.718664288520812988e+00
1.722013831138610840e+00
1.714813113212585449e+00
1.738056659698486328e+00
1.581087112426757812e+00
2.011015176773071289e+00
1.571750164031982422e+00
1.986280918121337891e+00
1.440544009208679199e+00
1.439886331558227539e+00
1.606471061706542969e+00
1.763018131256103516e+00
1.657574176788330078e+00
1.690718412399291992e+00
1.835617303848266602e+00
1.695010662078857422e+00
1.938639760017395020e+00
1.659457802772521973e+00
1.694938182830810547e+00
1.952428102493286133e+00
1.645514249801635742e+00
1.550935029983520508e+00
1.569101095199584961e+00
1.707503795623779297e+00
1.938218593597412109e+00
1.544704437255859375e+00
1.955572962760925293e+00
1.684038758277893066e+00
1.772303581237792969e+00
1.598197817802429199e+00
1.633582234382629395e+00
1.548265337944030762e+00
1.732396841049194336e+00
1.620364665985107422e+00
1.644939661026000977e+00
1.978779435157775879e+00
1.871949672698974609e+00
1.783997297286987305e+00
1.816998958587646484e+00
2.057708740234375000e+00
1.612226724624633789e+00
1.678684949874877930e+00
1.601165413856506348e+00
1.674032330513000488e+00
1.854087352752685547e+00
1.678297519683837891e+00
1.814931154251098633e+00
1.552189707756042480e+00
1.614120960235595703e+00
1.614174246788024902e+00
1.649050831794738770e+00
1.712292671203613281e+00
1.786617755889892578e+00
1.707823276519775391e+00
1.463467001914978027e+00
1.782627105712890625e+00
1.810171604156494141e+00
1.487481713294982910e+00
1.802396893501281738e+00
1.639755845069885254e+00
1.664859294891357422e+00
1.564579725265502930e+00
1.550232172012329102e+00
1.816550016403198242e+00
1.786748647689819336e+00
1.605158567428588867e+00
1.939781785011291504e+00
1.743869900703430176e+00
1.693294167518615723e+00
1.676225423812866211e+00
1.657129406929016113e+00
1.647009134292602539e+00
1.797997832298278809e+00
1.641121506690979004e+00
1.984855413436889648e+00
1.493883371353149414e+00
1.862387657165527344e+00
1.730906486511230469e+00
1.880299329757690430e+00
1.559136986732482910e+00
1.715462088584899902e+00
1.652538895606994629e+00
1.951610803604125977e+00
1.521348834037780762e+00
1.773069381713867188e+00
1.637728810310363770e+00
1.718079805374145508e+00
1.855222940444946289e+00
1.702731609344482422e+00
1.755051374435424805e+00
1.696548700332641602e+00
1.734946966171264648e+00
1.664840698242187500e+00
1.636688590049743652e+00
1.768207788467407227e+00
1.583156347274780273e+00
1.717178344726562500e+00
1.819052577018737793e+00
1.707275152206420898e+00
2.174286603927612305e+00
2.076295614242553711e+00
2.038594722747802734e+00
1.677222967147827148e+00
1.773311495780944824e+00
1.731952428817749023e+00
1.710470199584960938e+00
1.684085607528686523e+00
1.753566145896911621e+00
1.503507375717163086e+00
1.403028726577758789e+00
1.624860763549804688e+00
1.725875020027160645e+00
1.665114641189575195e+00
1.769685626029968262e+00
1.840307235717773438e+00
1.559230685234069824e+00
1.709535837173461914e+00
1.445176839828491211e+00
1.511928915977478027e+00
1.797938466072082520e+00
1.609253764152526855e+00
1.870641112327575684e+00
1.422109127044677734e+00
1.959468007087707520e+00
1.618800282478332520e+00
1.641592264175415039e+00
1.685328483581542969e+00
1.670085430145263672e+00
1.825185060501098633e+00
1.677840828895568848e+00
1.731995463371276855e+00
1.720838665962219238e+00
1.815226674079895020e+00
1.787127494812011719e+00
1.778514504432678223e+00
1.819272518157958984e+00
1.711240530014038086e+00
1.744430184364318848e+00
1.668890476226806641e+00
1.597758769989013672e+00
1.626448631286621094e+00
1.823860168457031250e+00
1.657136559486389160e+00
1.636062622070312500e+00
1.710497736930847168e+00
1.626179933547973633e+00
2.054069757461547852e+00
1.658335328102111816e+00
1.614574670791625977e+00
1.958103895187377930e+00
2.112821578979492188e+00
1.526214599609375000e+00
1.619397878646850586e+00
1.855915784835815430e+00
1.667364120483398438e+00
1.678308486938476562e+00
1.581069707870483398e+00
1.584686756134033203e+00
1.808228611946105957e+00
1.568141460418701172e+00
1.770392060279846191e+00
1.619542598724365234e+00
1.609916806221008301e+00
1.638955473899841309e+00
1.679484963417053223e+00
1.695944666862487793e+00
1.743277430534362793e+00
1.710167646408081055e+00
1.730594635009765625e+00
1.652153253555297852e+00
1.818088889122009277e+00
1.669096231460571289e+00
1.728748202323913574e+00
1.765081882476806641e+00
1.830607175827026367e+00
1.622125029563903809e+00
1.913389682769775391e+00
1.624972939491271973e+00
2.011721849441528320e+00
1.563753366470336914e+00
1.627210140228271484e+00
1.687720537185668945e+00
1.661564350128173828e+00
1.648486137390136719e+00
1.797656297683715820e+00
1.880664706230163574e+00
1.695047020912170410e+00
1.565140604972839355e+00
1.747806191444396973e+00
1.702672481536865234e+00
1.559736013412475586e+00
1.809135556221008301e+00
1.773348808288574219e+00
1.567402362823486328e+00
1.741660118103027344e+00
1.745308637619018555e+00
1.711156606674194336e+00
1.502951502799987793e+00
1.562860965728759766e+00
1.474139571189880371e+00
1.538770914077758789e+00
1.757400512695312500e+00
1.838213205337524414e+00
1.812554121017456055e+00
1.756785392761230469e+00
1.601700782775878906e+00
1.669982790946960449e+00
1.606879711151123047e+00
1.863200664520263672e+00
2.071133852005004883e+00
1.524082899093627930e+00
1.910784363746643066e+00
1.658278822898864746e+00
1.774240732192993164e+00
1.739687681198120117e+00
1.797362685203552246e+00
1.700184583663940430e+00
1.763173103332519531e+00
1.752493381500244141e+00
1.750717401504516602e+00
1.623992204666137695e+00
1.648455739021301270e+00
1.681149244308471680e+00
1.491755008697509766e+00
1.678849697113037109e+00
1.802306056022644043e+00
1.588508963584899902e+00
1.740066528320312500e+00
1.671820640563964844e+00
1.817590236663818359e+00
1.592908382415771484e+00
1.665233254432678223e+00
1.834440827369689941e+00
1.623395681381225586e+00
1.652679204940795898e+00
1.734249830245971680e+00
1.796181917190551758e+00
1.689220428466796875e+00
1.792723417282104492e+00
1.532144427299499512e+00
1.714730501174926758e+00
1.687189579010009766e+00
1.613091111183166504e+00
1.778797626495361328e+00
1.599055647850036621e+00
1.719872474670410156e+00
1.784570932388305664e+00
1.740418434143066406e+00
1.861979365348815918e+00
1.783108234405517578e+00
1.765292763710021973e+00
2.036687374114990234e+00
1.552019596099853516e+00
2.026578903198242188e+00
1.622201800346374512e+00
1.917936086654663086e+00
1.558569550514221191e+00
1.867651700973510742e+00
1.629351854324340820e+00
1.729957580566406250e+00
1.685761094093322754e+00
1.680644273757934570e+00
1.754459023475646973e+00
1.840489387512207031e+00
1.851097226142883301e+00
1.908361792564392090e+00
1.678786873817443848e+00
1.817780494689941406e+00
1.600157260894775391e+00
1.622083663940429688e+00
1.779960870742797852e+00
1.693656325340270996e+00
1.750937461853027344e+00
1.507036447525024414e+00
1.773381352424621582e+00
1.516772389411926270e+00
1.745433330535888672e+00
1.423767328262329102e+00
1.861749768257141113e+00
1.816676139831542969e+00
1.813729763031005859e+00
1.544734954833984375e+00
1.906191229820251465e+00
1.860878944396972656e+00
1.608548760414123535e+00
1.746263623237609863e+00
1.729812383651733398e+00
1.905657649040222168e+00
1.754549026489257812e+00
1.750593662261962891e+00
1.677361845970153809e+00
1.816276073455810547e+00
1.738991141319274902e+00
1.566328287124633789e+00
1.672673344612121582e+00
1.639964580535888672e+00
1.987027645111083984e+00
1.495748281478881836e+00
1.952492713928222656e+00
2.029557228088378906e+00
1.574223995208740234e+00
1.892584681510925293e+00
1.615659952163696289e+00
1.708444118499755859e+00
1.582550287246704102e+00
1.844441652297973633e+00
1.801609992980957031e+00
1.653043270111083984e+00
1.705230474472045898e+00
1.468396306037902832e+00
1.962772846221923828e+00
1.586663603782653809e+00
1.679754018783569336e+00
1.594054460525512695e+00
1.652744412422180176e+00
1.702081441879272461e+00
1.943192362785339355e+00
1.475326538085937500e+00
1.562470674514770508e+00
1.894697427749633789e+00
1.703215599060058594e+00
1.676554679870605469e+00
1.921582818031311035e+00
1.462568521499633789e+00
1.610758423805236816e+00
1.582555055618286133e+00
1.621622562408447266e+00
1.513452649116516113e+00
1.628448963165283203e+00
1.841377019882202148e+00
1.645181417465209961e+00
1.634864807128906250e+00
1.647576212882995605e+00
1.768766164779663086e+00
1.509344339370727539e+00
1.656511425971984863e+00
1.677820444107055664e+00
1.674467086791992188e+00
1.636665940284729004e+00
1.732405304908752441e+00
1.731492996215820312e+00
1.781793355941772461e+00
1.576955914497375488e+00
1.594294428825378418e+00
1.846029520034790039e+00
1.607024669647216797e+00
1.591058015823364258e+00
1.892957687377929688e+00
1.735412359237670898e+00
1.677531957626342773e+00
1.654026985168457031e+00
1.919275999069213867e+00
1.887670636177062988e+00
1.868877887725830078e+00
1.792579889297485352e+00
1.560495495796203613e+00
1.818414688110351562e+00
1.605349898338317871e+00
1.837146520614624023e+00
1.684000372886657715e+00
1.677471160888671875e+00
1.798341274261474609e+00
1.743650913238525391e+00
1.679088115692138672e+00
1.773676991462707520e+00
1.822413444519042969e+00
1.658463954925537109e+00
1.720032572746276855e+00
1.705986022949218750e+00
1.593458771705627441e+00
1.889041423797607422e+00
2.062652587890625000e+00
1.753711700439453125e+00
1.808178305625915527e+00
1.480181336402893066e+00
1.613752722740173340e+00
1.915232658386230469e+00
1.625061988830566406e+00
1.748031139373779297e+00
1.738125562667846680e+00
1.854917287826538086e+00
1.779490947723388672e+00
1.577888011932373047e+00
1.532905101776123047e+00
1.500662565231323242e+00
1.744105219841003418e+00
1.745775461196899414e+00
1.633262634277343750e+00
1.684699058532714844e+00
1.618480205535888672e+00
1.635742306709289551e+00
1.740319967269897461e+00
1.820294141769409180e+00
1.783865690231323242e+00
1.888556241989135742e+00
1.692457675933837891e+00
1.695015668869018555e+00
1.946318030357360840e+00
1.837839603424072266e+00
1.739798665046691895e+00
1.821437478065490723e+00
1.910779476165771484e+00
1.682816267013549805e+00
1.664085268974304199e+00
1.840320706367492676e+00
1.796988368034362793e+00
1.709977626800537109e+00
1.623501181602478027e+00
1.643196821212768555e+00
1.637867808341979980e+00
1.773263096809387207e+00
1.757820606231689453e+00
1.586002230644226074e+00
1.742115616798400879e+00
1.811462521553039551e+00
1.686848878860473633e+00
1.800845384597778320e+00
1.738721609115600586e+00
1.674651622772216797e+00
1.811934590339660645e+00
1.831378221511840820e+00
1.694956421852111816e+00
1.681887507438659668e+00
1.735683560371398926e+00
1.726063489913940430e+00
1.688523411750793457e+00
1.720982074737548828e+00
1.811545133590698242e+00
1.592101335525512695e+00
1.758208155632019043e+00
2.016534566879272461e+00
1.776938319206237793e+00
1.740018010139465332e+00
1.644891619682312012e+00
1.772702932357788086e+00
1.652129769325256348e+00
2.060693740844726562e+00
1.777914166450500488e+00
1.662674903869628906e+00
1.703945636749267578e+00
1.620387554168701172e+00
1.581372976303100586e+00
1.659505844116210938e+00
1.599880576133728027e+00
1.733811020851135254e+00
1.739389419555664062e+00
1.643268108367919922e+00
1.706467270851135254e+00
1.711494326591491699e+00
1.829842209815979004e+00
1.722224712371826172e+00
1.708383560180664062e+00
1.376253843307495117e+00
1.848043680191040039e+00
1.715146303176879883e+00
1.760243177413940430e+00
1.816082000732421875e+00
1.851409792900085449e+00
1.728533744812011719e+00
1.776711821556091309e+00
1.586811542510986328e+00
1.720247507095336914e+00
1.854394435882568359e+00
1.735331416130065918e+00
1.600496768951416016e+00
1.759646058082580566e+00
1.840976595878601074e+00
1.726982712745666504e+00
1.777807593345642090e+00
1.863550424575805664e+00
1.518586158752441406e+00
1.600501418113708496e+00
1.777012944221496582e+00
1.688135981559753418e+00
1.686489105224609375e+00
1.705660343170166016e+00
1.709901094436645508e+00
1.771547198295593262e+00
1.621115803718566895e+00
1.579076528549194336e+00
1.962763667106628418e+00
1.630111336708068848e+00
1.552458286285400391e+00
1.814005374908447266e+00
1.681813120841979980e+00
1.880974769592285156e+00
1.689934968948364258e+00
1.608160734176635742e+00
1.740737199783325195e+00
1.630452394485473633e+00
1.669691562652587891e+00
1.749369621276855469e+00
1.521239399909973145e+00
1.658259749412536621e+00
1.749968409538269043e+00
1.565051317214965820e+00
1.947082161903381348e+00
1.583528757095336914e+00
1.723802685737609863e+00
1.707701206207275391e+00
1.829874396324157715e+00
1.686957120895385742e+00
1.914174675941467285e+00
1.892320156097412109e+00
1.579989314079284668e+00
1.637943267822265625e+00
1.880830287933349609e+00
1.750537872314453125e+00
1.736241698265075684e+00
1.739479064941406250e+00
1.708118319511413574e+00
1.884982705116271973e+00
1.720363140106201172e+00
1.820860981941223145e+00
1.797435522079467773e+00
1.786644577980041504e+00
1.554366230964660645e+00
1.626610279083251953e+00
1.653696537017822266e+00
1.615224003791809082e+00
1.951425313949584961e+00
2.019686460494995117e+00
1.453149795532226562e+00
1.612079262733459473e+00
1.823772192001342773e+00
1.517007827758789062e+00
1.921028614044189453e+00
1.589471220970153809e+00
1.647943019866943359e+00
1.555831313133239746e+00
1.635167002677917480e+00
1.761532425880432129e+00
1.725052356719970703e+00
1.663810014724731445e+00
1.672371029853820801e+00
1.733874320983886719e+00
1.809062361717224121e+00
1.882765889167785645e+00
1.590539336204528809e+00
1.777120947837829590e+00
1.799341678619384766e+00
1.639217853546142578e+00
1.803205251693725586e+00
1.669271945953369141e+00
1.664781808853149414e+00
1.824548959732055664e+00
1.638249754905700684e+00
1.927923917770385742e+00
1.754781961441040039e+00
1.599344253540039062e+00
1.652349352836608887e+00
1.686121344566345215e+00
1.727858066558837891e+00
1.612229466438293457e+00
1.872403860092163086e+00
1.603312492370605469e+00
1.762918353080749512e+00
1.478574514389038086e+00
1.548043370246887207e+00
1.513399839401245117e+00
1.695485591888427734e+00
1.650652766227722168e+00
1.822451591491699219e+00
1.817828536033630371e+00
1.799564599990844727e+00
1.631859302520751953e+00
1.677611947059631348e+00
1.880238533020019531e+00
1.511871933937072754e+00
1.876968622207641602e+00
1.673424124717712402e+00
1.634978055953979492e+00
1.778612852096557617e+00
1.617742657661437988e+00
1.676915168762207031e+00
1.633865594863891602e+00
1.578702211380004883e+00
1.954190492630004883e+00
1.453052759170532227e+00
1.702552556991577148e+00
1.781648278236389160e+00
1.783050894737243652e+00
1.814765691757202148e+00
1.668517112731933594e+00
1.716575622558593750e+00
1.835701942443847656e+00
1.742131114006042480e+00
1.624205112457275391e+00
1.853525638580322266e+00
1.568843007087707520e+00
1.592587947845458984e+00
1.680195331573486328e+00
1.639239788055419922e+00
1.708728671073913574e+00
1.774446487426757812e+00
1.801084041595458984e+00
1.699853897094726562e+00
1.895722389221191406e+00
1.740479230880737305e+00
1.842918515205383301e+00
1.708262085914611816e+00
1.632282018661499023e+00
1.691133737564086914e+00
1.634394049644470215e+00
1.715305447578430176e+00
1.682321548461914062e+00
1.797077178955078125e+00
1.685734391212463379e+00
1.760329723358154297e+00
1.723585844039916992e+00
1.795397758483886719e+00
1.553740978240966797e+00
1.685458540916442871e+00
1.636056423187255859e+00
1.681753516197204590e+00
1.798201680183410645e+00
1.741778612136840820e+00
1.661623477935791016e+00
1.904783368110656738e+00
1.744340658187866211e+00
1.778589606285095215e+00
1.695900559425354004e+00
1.749676227569580078e+00
1.733786582946777344e+00
1.675877094268798828e+00
1.708352804183959961e+00
1.630008220672607422e+00
1.572295546531677246e+00
1.802428245544433594e+00
1.640728950500488281e+00
1.663082838058471680e+00
1.834504723548889160e+00
1.641471505165100098e+00
1.631834983825683594e+00
1.866067767143249512e+00
1.947557330131530762e+00
1.913009881973266602e+00
1.969433546066284180e+00
1.693004965782165527e+00
1.635531663894653320e+00
1.604946136474609375e+00
1.757807016372680664e+00
1.610957503318786621e+00
1.901704668998718262e+00
1.611399769783020020e+00
1.642507910728454590e+00
1.602049946784973145e+00
1.618403792381286621e+00
1.680650949478149414e+00
1.622464060783386230e+00
1.728438854217529297e+00
1.437239170074462891e+00
1.820201754570007324e+00
1.710327625274658203e+00
1.742243051528930664e+00
1.562861204147338867e+00
1.550846099853515625e+00
1.941287398338317871e+00
1.582633376121520996e+00
1.586174488067626953e+00
1.695561289787292480e+00
1.616900086402893066e+00
1.778849601745605469e+00
1.884389400482177734e+00
1.558805227279663086e+00
1.798341751098632812e+00
1.562702417373657227e+00
1.596335053443908691e+00
1.814907908439636230e+00
1.589659571647644043e+00
1.593588709831237793e+00
1.902620911598205566e+00
1.556630730628967285e+00
1.788777828216552734e+00
1.665917038917541504e+00
1.696642637252807617e+00
1.816661477088928223e+00
1.632510304450988770e+00
1.783975481986999512e+00
1.658543348312377930e+00
1.681377887725830078e+00
1.736929178237915039e+00
1.799667358398437500e+00
1.648271799087524414e+00
1.688413739204406738e+00
1.669684171676635742e+00
1.766290903091430664e+00
1.693976640701293945e+00
1.675437688827514648e+00
1.696255207061767578e+00
1.929656982421875000e+00
1.680591225624084473e+00
1.571673393249511719e+00
1.817696213722229004e+00
1.540378928184509277e+00
2.009147644042968750e+00
1.912190675735473633e+00
1.849977374076843262e+00
1.881898760795593262e+00
1.610409140586853027e+00
1.675787210464477539e+00
1.737007498741149902e+00
1.809656620025634766e+00
1.841998577117919922e+00
1.774524331092834473e+00
1.637548446655273438e+00
1.649968147277832031e+00
1.656045436859130859e+00
1.656726837158203125e+00
1.643020868301391602e+00
1.740307807922363281e+00
1.690920472145080566e+00
1.730179071426391602e+00
1.637813568115234375e+00
1.715281724929809570e+00
2.027896881103515625e+00
1.539812326431274414e+00
1.594404458999633789e+00
1.531587839126586914e+00
1.736672878265380859e+00
1.649777770042419434e+00
1.675225019454956055e+00
1.716607570648193359e+00
1.658439040184020996e+00
1.673945784568786621e+00
1.701677083969116211e+00
1.738217353820800781e+00
1.641995310783386230e+00
1.797396063804626465e+00
1.593276023864746094e+00
2.027447223663330078e+00
1.551436901092529297e+00
1.799876570701599121e+00
1.615013957023620605e+00
1.615245223045349121e+00
1.567260265350341797e+00
1.476215720176696777e+00
1.692984342575073242e+00
1.850254654884338379e+00
1.626556873321533203e+00
1.753626942634582520e+00
1.806213140487670898e+00
1.639046907424926758e+00
1.544893264770507812e+00
1.583877682685852051e+00
1.667476177215576172e+00
1.730255961418151855e+00
1.693230152130126953e+00
1.709569811820983887e+00
1.747907638549804688e+00
1.862046957015991211e+00
1.468313813209533691e+00
1.834553360939025879e+00
1.758466720581054688e+00
1.611459732055664062e+00
1.800124526023864746e+00
1.719792366027832031e+00
1.696491241455078125e+00
1.669400811195373535e+00
1.632355690002441406e+00
1.857921004295349121e+00
1.542829513549804688e+00
1.729836702346801758e+00
1.677567839622497559e+00
1.877905845642089844e+00
1.846802711486816406e+00
1.678749442100524902e+00
1.595293283462524414e+00
1.696566343307495117e+00
1.719152927398681641e+00
1.710128188133239746e+00
1.794438362121582031e+00
1.831299066543579102e+00
1.613351345062255859e+00
1.634941577911376953e+00
1.655413627624511719e+00
1.610951662063598633e+00
1.788123726844787598e+00
1.541810274124145508e+00
1.798675656318664551e+00
1.846756815910339355e+00
1.711912751197814941e+00
1.782331585884094238e+00
1.682974815368652344e+00
1.787156581878662109e+00
1.661503791809082031e+00
1.827794075012207031e+00
1.616004228591918945e+00
1.757626056671142578e+00
1.672144651412963867e+00
1.868927359580993652e+00
1.726799607276916504e+00
1.576526641845703125e+00
1.586443662643432617e+00
1.539248943328857422e+00
1.800049424171447754e+00
1.739086389541625977e+00
1.803226590156555176e+00
1.647903203964233398e+00
1.728939056396484375e+00
1.694078445434570312e+00
1.636068940162658691e+00
1.966069698333740234e+00
1.931120753288269043e+00
1.597062349319458008e+00
1.788130044937133789e+00
1.648916959762573242e+00
1.772684574127197266e+00
1.600466728210449219e+00
1.837543487548828125e+00
1.604727387428283691e+00
1.576232194900512695e+00
1.717916250228881836e+00
1.597895860671997070e+00
1.674569249153137207e+00
1.946606516838073730e+00
1.466054439544677734e+00
1.567636966705322266e+00
1.750550985336303711e+00
1.616240262985229492e+00
1.629184484481811523e+00
1.846743345260620117e+00
1.677733540534973145e+00
1.635136842727661133e+00
1.665741086006164551e+00
1.798534274101257324e+00
1.723825454711914062e+00
1.542710304260253906e+00
1.612730145454406738e+00
1.712976813316345215e+00
1.716073989868164062e+00
1.662871241569519043e+00
1.642594933509826660e+00
1.731305718421936035e+00
1.563441038131713867e+00
1.672337293624877930e+00
1.770673394203186035e+00
1.767160177230834961e+00
1.591332912445068359e+00
1.785344004631042480e+00
1.599719285964965820e+00
1.594672441482543945e+00
1.808091402053833008e+00
1.895720839500427246e+00
1.671003699302673340e+00
1.614605426788330078e+00
1.759863018989562988e+00
1.675828576087951660e+00
1.881225824356079102e+00
1.545444250106811523e+00
1.480299949645996094e+00
1.908127665519714355e+00
1.679375767707824707e+00
1.926886558532714844e+00
1.948948383331298828e+00
1.571776151657104492e+00
1.858535051345825195e+00
1.650361537933349609e+00
1.841218590736389160e+00
1.565043449401855469e+00
1.610121250152587891e+00
1.770608305931091309e+00
1.798259019851684570e+00
1.607243776321411133e+00
1.728537797927856445e+00
1.797235727310180664e+00
1.633120179176330566e+00
1.893206834793090820e+00
1.681974053382873535e+00
1.709651947021484375e+00
1.652976870536804199e+00
1.814677834510803223e+00
1.618456602096557617e+00
1.732019662857055664e+00
1.860059499740600586e+00
1.786181926727294922e+00
1.754970073699951172e+00
1.922396659851074219e+00
1.424763917922973633e+00
1.853026628494262695e+00
1.734291911125183105e+00
1.725243568420410156e+00
1.756210446357727051e+00
1.587589859962463379e+00
1.628053069114685059e+00
1.505388736724853516e+00
1.548738241195678711e+00
1.849149584770202637e+00
1.733107447624206543e+00
1.671140909194946289e+00
1.571242809295654297e+00
1.969023704528808594e+00
1.689738631248474121e+00
1.635227084159851074e+00
1.847603917121887207e+00
1.578650355339050293e+00
1.557079792022705078e+00
1.521566510200500488e+00
1.766347765922546387e+00
1.721500158309936523e+00
1.624163150787353516e+00
2.030895471572875977e+00
1.644544601440429688e+00
1.688974380493164062e+00
1.773236751556396484e+00
1.720924973487854004e+00
1.638370275497436523e+00
1.768949747085571289e+00
1.744626164436340332e+00
1.661117792129516602e+00
1.762285351753234863e+00
1.968361854553222656e+00
1.655435323715209961e+00
1.678429722785949707e+00
1.669912219047546387e+00
1.597409486770629883e+00
1.809305071830749512e+00
1.718278884887695312e+00
1.646985769271850586e+00
1.619844198226928711e+00
1.784862756729125977e+00
1.587677478790283203e+00
1.598829269409179688e+00
1.665375471115112305e+00
1.605679869651794434e+00
1.865079522132873535e+00
1.774754285812377930e+00
1.761389970779418945e+00
1.784602880477905273e+00
1.667403459548950195e+00
1.683543920516967773e+00
1.715244293212890625e+00
1.738801598548889160e+00
1.951684832572937012e+00
1.697290658950805664e+00
1.725164890289306641e+00
1.845762252807617188e+00
1.635596156120300293e+00
1.927031159400939941e+00
1.686549782752990723e+00
1.807661294937133789e+00
1.765094876289367676e+00
1.775082468986511230e+00
1.733883380889892578e+00
1.796133637428283691e+00
1.725866794586181641e+00
1.593554019927978516e+00
1.670122742652893066e+00
1.719806194305419922e+00
1.720708727836608887e+00
1.658977031707763672e+00
1.885228633880615234e+00
1.814301252365112305e+00
1.733409881591796875e+00
1.722400188446044922e+00
1.875476121902465820e+00
1.911497354507446289e+00
1.696511268615722656e+00
1.758234262466430664e+00
1.740914344787597656e+00
1.739441394805908203e+00
1.780730962753295898e+00
1.710069656372070312e+00
1.722620725631713867e+00
1.698387742042541504e+00
1.814803838729858398e+00
1.571478247642517090e+00
1.802102923393249512e+00
1.720229506492614746e+00
1.886526823043823242e+00
1.914107561111450195e+00
1.714600086212158203e+00
1.620036482810974121e+00
1.719850301742553711e+00
1.844008445739746094e+00
1.742050409317016602e+00
1.620681285858154297e+00
1.648366451263427734e+00
1.535752415657043457e+00
1.594184517860412598e+00
1.736267566680908203e+00
1.757553935050964355e+00
1.623464345932006836e+00
1.796032905578613281e+00
1.659423112869262695e+00
1.783004999160766602e+00
1.646664857864379883e+00
1.585920810699462891e+00
1.824408054351806641e+00
1.576358079910278320e+00
1.951994419097900391e+00
1.797888278961181641e+00
1.689672589302062988e+00
1.697294950485229492e+00
1.716866493225097656e+00
1.748977184295654297e+00
1.623056054115295410e+00
1.772335648536682129e+00
1.703529357910156250e+00
1.579971075057983398e+00
1.653981089591979980e+00
1.589694619178771973e+00
1.785276174545288086e+00
1.695306897163391113e+00
1.584591865539550781e+00
1.753721714019775391e+00
1.672445297241210938e+00
1.822642803192138672e+00
1.547830581665039062e+00
1.821160554885864258e+00
1.648204326629638672e+00
1.667384862899780273e+00
1.619007349014282227e+00
1.651893973350524902e+00
1.696621656417846680e+00
1.675800323486328125e+00
1.580848813056945801e+00


==> data/noise_inference/sampled_sigma_4.csv <==
2.070029258728027344e+00
2.060901880264282227e+00
1.841090917587280273e+00
2.130717754364013672e+00
1.951600551605224609e+00
1.928586959838867188e+00
1.806565523147583008e+00
2.088999986648559570e+00
1.888316154479980469e+00
2.005727767944335938e+00
1.835447788238525391e+00
1.760840654373168945e+00
1.791523694992065430e+00
1.897249698638916016e+00
1.931581616401672363e+00
1.732011318206787109e+00
1.924553632736206055e+00
1.884438037872314453e+00
1.760924339294433594e+00
1.832629323005676270e+00
1.919613122940063477e+00
1.977036118507385254e+00
1.948455333709716797e+00
1.858903288841247559e+00
1.849600672721862793e+00
1.819958448410034180e+00
1.889335155487060547e+00
1.830226302146911621e+00
2.198647499084472656e+00
2.009554624557495117e+00
2.132781505584716797e+00
1.820542573928833008e+00
2.022708892822265625e+00
1.990620374679565430e+00
1.852447748184204102e+00
2.033431053161621094e+00
2.031984567642211914e+00
1.884468793869018555e+00
1.901962280273437500e+00
1.874977350234985352e+00
1.806774735450744629e+00
2.057226419448852539e+00
1.794163465499877930e+00
1.831186890602111816e+00
1.725077390670776367e+00
1.785304784774780273e+00
2.078701972961425781e+00
1.917466998100280762e+00
2.102345228195190430e+00
1.772611737251281738e+00
1.821078181266784668e+00
1.775537610054016113e+00
1.922276973724365234e+00
2.093771934509277344e+00
1.960648059844970703e+00
2.058032989501953125e+00
2.214859962463378906e+00
1.751577734947204590e+00
1.949980974197387695e+00
1.883208036422729492e+00
1.835548162460327148e+00
1.937639951705932617e+00
1.802608251571655273e+00
1.827752470970153809e+00
1.933239459991455078e+00
1.856194496154785156e+00
1.921973228454589844e+00
1.785552263259887695e+00
1.763520836830139160e+00
2.000730276107788086e+00
1.993670940399169922e+00
1.889850020408630371e+00
1.710605025291442871e+00
1.833778619766235352e+00
1.916369438171386719e+00
1.905473709106445312e+00
1.866912245750427246e+00
1.787104725837707520e+00
1.709771275520324707e+00
1.908899068832397461e+00
1.792336463928222656e+00
2.190243482589721680e+00
1.683087348937988281e+00
1.833973407745361328e+00
1.832566976547241211e+00
1.706876754760742188e+00
1.920414566993713379e+00
1.858372211456298828e+00
1.863779544830322266e+00
1.707681655883789062e+00
1.655444383621215820e+00
2.021326065063476562e+00
2.090302467346191406e+00
2.029846191406250000e+00
1.908067464828491211e+00
2.100065231323242188e+00
1.731803417205810547e+00
2.063022136688232422e+00
1.870407342910766602e+00
1.717684864997863770e+00
1.969457626342773438e+00
1.739929318428039551e+00
1.730944156646728516e+00
1.964857459068298340e+00
1.795140385627746582e+00
1.824620962142944336e+00
1.792063593864440918e+00
1.843053817749023438e+00
1.835664987564086914e+00
2.127022981643676758e+00
1.580493450164794922e+00
1.982759237289428711e+00
1.828661918640136719e+00
1.911790132522583008e+00
1.968101263046264648e+00
1.697487711906433105e+00
2.206078529357910156e+00
1.673838615417480469e+00
2.039084196090698242e+00
1.928316235542297363e+00
1.932103514671325684e+00
1.720179080963134766e+00
2.064731121063232422e+00
1.692906498908996582e+00
1.962596654891967773e+00
1.852378129959106445e+00
1.981631040573120117e+00
2.090962886810302734e+00
1.756114363670349121e+00
1.970050096511840820e+00
1.933088183403015137e+00
1.772247672080993652e+00
1.792617559432983398e+00
1.871157288551330566e+00
1.925834298133850098e+00
1.916954040527343750e+00
1.912734270095825195e+00
1.925580739974975586e+00
1.915502667427062988e+00
1.891229629516601562e+00
1.858800768852233887e+00
2.006491899490356445e+00
2.051046133041381836e+00
1.786475777626037598e+00
1.736681342124938965e+00
2.165515422821044922e+00
1.978993535041809082e+00
1.951055765151977539e+00
1.736431598663330078e+00
1.888367652893066406e+00
1.957501292228698730e+00
1.876354813575744629e+00
1.731352686882019043e+00
1.869115233421325684e+00
1.853223443031311035e+00
1.971744060516357422e+00
1.981558918952941895e+00
1.923717498779296875e+00
1.833485960960388184e+00
1.856037497520446777e+00
1.798504114151000977e+00
1.816094994544982910e+00
1.731485843658447266e+00
1.983479022979736328e+00
1.614320397377014160e+00
2.142513990402221680e+00
1.664524793624877930e+00
1.802459836006164551e+00
1.835732340812683105e+00
1.863485693931579590e+00
1.860680460929870605e+00
2.180111169815063477e+00
1.905694603919982910e+00
1.869667649269104004e+00
1.885613441467285156e+00
1.905193924903869629e+00
1.800793886184692383e+00
1.857661247253417969e+00
1.835344791412353516e+00
1.871022582054138184e+00
1.861846208572387695e+00
1.871630430221557617e+00
1.877640366554260254e+00
1.768177628517150879e+00
2.126150608062744141e+00
1.643225669860839844e+00
1.967026233673095703e+00
1.820671319961547852e+00
1.955938577651977539e+00
1.824134111404418945e+00
1.629486680030822754e+00
2.058403730392456055e+00
1.778052926063537598e+00
1.915853619575500488e+00
2.020917415618896484e+00
1.758881807327270508e+00
1.990863561630249023e+00
1.804646253585815430e+00
1.690164208412170410e+00
1.905702471733093262e+00
1.853497266769409180e+00
1.974675178527832031e+00
1.961592555046081543e+00
1.897472620010375977e+00
1.951933860778808594e+00
1.803837776184082031e+00
2.034223079681396484e+00
1.872641444206237793e+00
1.982560634613037109e+00
1.890148162841796875e+00
1.940359115600585938e+00
1.796871900558471680e+00
1.926771879196166992e+00
1.741437792778015137e+00
1.807557225227355957e+00
2.119085311889648438e+00
1.997416496276855469e+00
1.798009872436523438e+00
2.219626665115356445e+00
2.095714330673217773e+00
1.920553565025329590e+00
1.725068211555480957e+00
1.891580224037170410e+00
1.744707822799682617e+00
1.986913800239562988e+00
1.855287790298461914e+00
1.891626119613647461e+00
1.762772679328918457e+00
1.918912053108215332e+00
1.712743997573852539e+00
2.014851093292236328e+00
2.027688503265380859e+00
1.966473817825317383e+00
2.006611347198486328e+00
1.783528327941894531e+00
1.857667565345764160e+00
1.895572185516357422e+00
1.793032407760620117e+00
1.942366838455200195e+00
1.843611717224121094e+00
1.781872272491455078e+00
1.729597926139831543e+00
1.909697532653808594e+00
1.946195363998413086e+00
1.784956336021423340e+00
2.100383996963500977e+00
2.027262687683105469e+00
1.840465188026428223e+00
2.123158454895019531e+00
2.028262376785278320e+00
2.108632087707519531e+00
1.971846699714660645e+00
1.824131965637207031e+00
1.860015273094177246e+00
1.688871502876281738e+00
2.048660278320312500e+00
1.783434152603149414e+00
1.699506521224975586e+00
1.759704113006591797e+00
1.836960077285766602e+00
1.914838671684265137e+00
1.740562677383422852e+00
1.719343781471252441e+00
1.904848933219909668e+00
2.070260524749755859e+00
1.914869427680969238e+00
1.952171564102172852e+00
1.835676550865173340e+00
1.739240407943725586e+00
2.066138982772827148e+00
1.764753580093383789e+00
1.758383631706237793e+00
1.718186378479003906e+00
1.780184388160705566e+00
1.895704984664916992e+00
1.889663219451904297e+00
1.904966235160827637e+00
2.006484270095825195e+00
2.058387279510498047e+00
1.954999208450317383e+00
1.981123566627502441e+00
1.734716773033142090e+00
1.820239424705505371e+00
1.879428148269653320e+00
1.781727194786071777e+00
1.838993549346923828e+00
1.920301675796508789e+00
1.809789896011352539e+00
1.889654278755187988e+00
1.885744214057922363e+00
1.820970058441162109e+00
1.728469848632812500e+00
1.863742470741271973e+00
1.771083950996398926e+00
1.771893382072448730e+00
1.794755578041076660e+00
1.928023695945739746e+00
1.825491070747375488e+00
1.902797818183898926e+00
1.904654264450073242e+00
1.689823746681213379e+00
1.948845148086547852e+00
1.665664315223693848e+00
2.252423524856567383e+00
2.120153665542602539e+00
1.960830211639404297e+00
1.729167699813842773e+00
1.990618109703063965e+00
1.847120046615600586e+00
2.154093265533447266e+00
1.906124114990234375e+00
1.916751384735107422e+00
1.959276318550109863e+00
2.016647100448608398e+00
1.925951957702636719e+00
1.835359811782836914e+00
1.831360936164855957e+00
1.997431397438049316e+00
2.129025220870971680e+00
1.876682996749877930e+00
1.781512618064880371e+00
1.883882880210876465e+00
2.104604959487915039e+00
2.054969310760498047e+00
2.076714754104614258e+00
1.802862167358398438e+00
1.781502366065979004e+00
1.717047572135925293e+00
2.091305494308471680e+00
1.878910064697265625e+00
1.901949763298034668e+00
1.938493251800537109e+00
1.944777727127075195e+00
1.812387585639953613e+00
1.886187076568603516e+00
1.936549544334411621e+00
1.928819894790649414e+00
1.917814254760742188e+00
1.894431591033935547e+00
1.951659321784973145e+00
1.897156834602355957e+00
1.884619474411010742e+00
1.856663346290588379e+00
1.818885922431945801e+00
1.907132267951965332e+00
1.873238801956176758e+00
1.959548950195312500e+00
2.004535675048828125e+00
1.780014157295227051e+00
1.877804756164550781e+00
2.018408298492431641e+00
1.958537220954895020e+00
2.021564960479736328e+00
1.684383392333984375e+00
1.769351005554199219e+00
1.879617214202880859e+00
1.946057558059692383e+00
1.915024280548095703e+00
1.801049232482910156e+00
1.817586302757263184e+00
1.732926130294799805e+00
2.159311294555664062e+00
1.575107693672180176e+00
2.135814189910888672e+00
1.861356377601623535e+00
1.950800418853759766e+00
1.739271640777587891e+00
2.069019556045532227e+00
1.996362447738647461e+00
1.879693031311035156e+00
1.862624883651733398e+00
1.805701494216918945e+00
1.739700317382812500e+00
1.793863654136657715e+00
1.712503314018249512e+00
1.926339149475097656e+00
1.924945116043090820e+00
1.817358136177062988e+00
1.981373786926269531e+00
1.975268840789794922e+00
1.810386776924133301e+00
1.913440108299255371e+00
1.809269905090332031e+00
1.867782354354858398e+00
1.822185993194580078e+00
1.743615865707397461e+00
1.745060086250305176e+00
1.931465268135070801e+00
1.707778215408325195e+00
1.700671792030334473e+00
2.136139631271362305e+00
1.657515287399291992e+00
1.661692619323730469e+00
1.917791604995727539e+00
1.901692390441894531e+00
1.797855854034423828e+00
1.838664412498474121e+00
1.631501793861389160e+00
1.973724246025085449e+00
2.087628364562988281e+00
1.804872155189514160e+00
1.910800933837890625e+00
1.851457834243774414e+00
1.999778866767883301e+00
1.833722710609436035e+00
2.020107984542846680e+00
1.752936601638793945e+00
1.990149497985839844e+00
1.829122424125671387e+00
1.927967786788940430e+00
2.172935009002685547e+00
1.854032754898071289e+00
1.860369563102722168e+00
1.941534757614135742e+00
1.859003901481628418e+00
2.125725984573364258e+00
1.638383150100708008e+00
2.099832296371459961e+00
1.952971935272216797e+00
1.853207588195800781e+00
1.913949012756347656e+00
2.023778200149536133e+00
1.892157196998596191e+00
1.909609794616699219e+00
1.826853036880493164e+00
1.707894206047058105e+00
2.069901704788208008e+00
1.669358015060424805e+00
1.829505205154418945e+00
1.825899839401245117e+00
1.825116634368896484e+00
1.978541731834411621e+00
1.917546868324279785e+00
2.008491992950439453e+00
1.756767511367797852e+00
2.001150369644165039e+00
2.076031684875488281e+00
1.781998276710510254e+00
1.920028209686279297e+00
1.758983135223388672e+00
2.003206014633178711e+00
1.791050195693969727e+00
2.045347452163696289e+00
1.828503131866455078e+00
1.846120238304138184e+00
1.771611690521240234e+00
1.924376606941223145e+00
1.926239132881164551e+00
1.987402915954589844e+00
1.825812578201293945e+00
1.994537591934204102e+00
2.031991243362426758e+00
1.921738147735595703e+00
1.817406177520751953e+00
1.898164510726928711e+00
1.788159847259521484e+00
1.876248121261596680e+00
1.724012851715087891e+00
1.744952917098999023e+00
1.892337799072265625e+00
1.926638007164001465e+00
1.885875701904296875e+00
1.978210687637329102e+00
1.914373874664306641e+00
1.766095161437988281e+00
1.773254394531250000e+00
2.050750017166137695e+00
1.940469861030578613e+00
1.818996787071228027e+00
1.878169894218444824e+00
2.075793266296386719e+00
1.749522805213928223e+00
2.000924348831176758e+00
2.041485548019409180e+00
1.626824378967285156e+00
2.063012838363647461e+00
1.750215768814086914e+00
2.006958484649658203e+00
1.855589151382446289e+00
1.830001950263977051e+00
1.911332488059997559e+00
2.092448234558105469e+00
1.939723491668701172e+00
1.963033676147460938e+00
1.821057081222534180e+00
1.774981975555419922e+00
1.976740598678588867e+00
2.325178861618041992e+00
1.619016647338867188e+00
1.954739212989807129e+00
1.936260223388671875e+00
1.972954273223876953e+00
1.809319496154785156e+00
1.918363094329833984e+00
1.860247731208801270e+00
1.965788602828979492e+00
1.742397069931030273e+00
1.737167835235595703e+00
1.802858710289001465e+00
1.888323545455932617e+00
1.793975949287414551e+00
1.764693140983581543e+00
1.826956510543823242e+00
1.877898693084716797e+00
1.856072425842285156e+00
1.866969823837280273e+00
1.969394683837890625e+00
1.849778652191162109e+00
1.900674343109130859e+00
1.789841651916503906e+00
2.028798580169677734e+00
1.806470155715942383e+00
1.789252638816833496e+00
1.935173511505126953e+00
1.764756441116333008e+00
1.845817089080810547e+00
1.948238134384155273e+00
1.859359502792358398e+00
1.793434739112854004e+00
1.748582005500793457e+00
1.826583743095397949e+00
2.010268211364746094e+00
1.700796365737915039e+00
2.065074682235717773e+00
1.813556909561157227e+00
1.878483176231384277e+00
1.812077879905700684e+00
1.676314830780029297e+00
2.135183095932006836e+00
1.838937401771545410e+00
1.879985332489013672e+00
1.693172216415405273e+00
1.879853487014770508e+00
1.888479590415954590e+00
1.942692399024963379e+00
2.103459358215332031e+00
2.051036596298217773e+00
1.704628705978393555e+00
1.777722239494323730e+00
1.646761417388916016e+00
1.919386982917785645e+00
1.761901617050170898e+00
1.835666894912719727e+00
1.922867178916931152e+00
1.891545057296752930e+00
2.071918964385986328e+00
2.021720886230468750e+00
1.824892997741699219e+00
2.011095285415649414e+00
1.852606534957885742e+00
1.957422256469726562e+00
2.175614833831787109e+00
1.836478233337402344e+00
2.000205993652343750e+00
1.968769311904907227e+00
1.821877956390380859e+00
2.005448102951049805e+00
1.758138656616210938e+00
1.934969425201416016e+00
1.760219812393188477e+00
1.790992259979248047e+00
1.987154483795166016e+00
1.841211080551147461e+00
1.797393441200256348e+00
1.813940763473510742e+00
1.864173531532287598e+00
1.901873826980590820e+00
1.804162859916687012e+00
1.915321111679077148e+00
1.723777294158935547e+00
1.659448742866516113e+00
1.854067325592041016e+00
1.960699439048767090e+00
1.920108199119567871e+00
1.698967337608337402e+00
1.995400190353393555e+00
1.888378620147705078e+00
1.673110961914062500e+00
2.066451787948608398e+00
2.014485359191894531e+00
1.810168266296386719e+00
1.836945891380310059e+00
1.787140250205993652e+00
1.839799880981445312e+00
2.054445028305053711e+00
2.175993919372558594e+00
1.714770674705505371e+00
1.901552915573120117e+00
1.827024102210998535e+00
1.994929194450378418e+00
2.123694658279418945e+00
1.799040794372558594e+00
2.026915311813354492e+00
2.042912006378173828e+00
1.863182663917541504e+00
1.767593026161193848e+00
1.871689081192016602e+00
1.946642279624938965e+00
1.915556311607360840e+00
1.919710397720336914e+00
1.866657257080078125e+00
1.892529249191284180e+00
1.822535991668701172e+00
1.909306049346923828e+00
1.992663145065307617e+00
1.820718646049499512e+00
1.818193674087524414e+00
2.004162073135375977e+00
2.083929538726806641e+00
2.030997037887573242e+00
2.028426885604858398e+00
1.733032464981079102e+00
2.117883682250976562e+00
2.242285728454589844e+00
1.953511834144592285e+00
1.823922872543334961e+00
1.868005275726318359e+00
2.052514791488647461e+00
1.912343621253967285e+00
1.828791022300720215e+00
2.014538288116455078e+00
2.011782884597778320e+00
1.914696216583251953e+00
1.883234262466430664e+00
1.814981222152709961e+00
2.052800416946411133e+00
1.957671523094177246e+00
1.847676157951354980e+00
1.911981344223022461e+00
1.752905726432800293e+00
1.887501001358032227e+00
1.900623321533203125e+00
1.835446238517761230e+00
1.988449215888977051e+00
2.066236257553100586e+00
2.022206306457519531e+00
1.916899085044860840e+00
1.836320281028747559e+00
2.002397298812866211e+00
2.095072507858276367e+00
1.957754135131835938e+00
1.834771037101745605e+00
1.989724040031433105e+00
2.050233602523803711e+00
1.917308807373046875e+00
1.952623248100280762e+00
1.963374733924865723e+00
1.975346684455871582e+00
1.800223350524902344e+00
1.988819122314453125e+00
1.734091639518737793e+00
1.955076456069946289e+00
2.025940656661987305e+00
2.228791475296020508e+00
1.969973564147949219e+00
1.937749266624450684e+00
1.809301137924194336e+00
1.917921185493469238e+00
1.818800449371337891e+00
1.851334691047668457e+00
1.893314599990844727e+00
1.859210610389709473e+00
2.032607316970825195e+00
2.102746963500976562e+00
1.733021259307861328e+00
1.962142229080200195e+00
1.914223432540893555e+00
2.026700973510742188e+00
2.003051042556762695e+00
1.636324167251586914e+00
2.019312620162963867e+00
1.840376615524291992e+00
1.819133758544921875e+00
2.064126491546630859e+00
1.877709627151489258e+00
1.772110462188720703e+00
1.623664498329162598e+00
2.092224597930908203e+00
1.846421957015991211e+00
1.814490675926208496e+00
1.978212475776672363e+00
1.953484773635864258e+00
1.954462289810180664e+00
1.917837142944335938e+00
2.007541418075561523e+00
1.844120264053344727e+00
1.791069507598876953e+00
1.895968437194824219e+00
2.183569908142089844e+00
2.160761356353759766e+00
1.929479360580444336e+00
1.832055807113647461e+00
1.839468717575073242e+00
1.810255527496337891e+00
1.843178153038024902e+00
1.947013258934020996e+00
2.079059123992919922e+00
2.001275062561035156e+00
1.872771382331848145e+00
1.803917646408081055e+00
1.740284442901611328e+00
1.778609752655029297e+00
1.843063592910766602e+00
1.924435019493103027e+00
1.911315202713012695e+00
1.758596181869506836e+00
1.844992399215698242e+00
1.886292457580566406e+00
1.708391785621643066e+00
1.925418257713317871e+00
1.877782464027404785e+00
1.849237918853759766e+00
2.115902423858642578e+00
2.130517721176147461e+00
1.793837785720825195e+00
1.925400733947753906e+00
1.920486807823181152e+00
1.878756523132324219e+00
2.004145145416259766e+00
1.947575092315673828e+00
2.030210733413696289e+00
2.054529666900634766e+00
1.673382997512817383e+00
1.939587593078613281e+00
1.768048048019409180e+00
2.005631446838378906e+00
1.958519458770751953e+00
1.920099139213562012e+00
1.906094074249267578e+00
1.949680805206298828e+00
1.815018892288208008e+00
1.927712917327880859e+00
1.839469194412231445e+00
1.865259647369384766e+00
1.798712730407714844e+00
1.797775030136108398e+00
1.821745038032531738e+00
1.838739871978759766e+00
1.789676189422607422e+00
1.906131505966186523e+00
1.821992993354797363e+00
1.880013465881347656e+00
1.811793088912963867e+00
1.813665747642517090e+00
1.911568403244018555e+00
1.841427564620971680e+00
1.905709028244018555e+00
2.016936063766479492e+00
2.015526056289672852e+00
2.027918338775634766e+00
1.841745138168334961e+00
1.800995111465454102e+00
1.977440714836120605e+00
1.866971254348754883e+00
1.748937487602233887e+00
1.808059453964233398e+00
1.692293405532836914e+00
1.900816202163696289e+00
1.924775362014770508e+00
1.773378252983093262e+00
1.905113220214843750e+00
1.819296121597290039e+00
1.860806465148925781e+00
1.815237045288085938e+00
1.712248206138610840e+00
1.874898076057434082e+00
1.872249245643615723e+00
1.953059434890747070e+00
1.952101945877075195e+00
2.103441476821899414e+00
1.687810420989990234e+00
1.926226854324340820e+00
1.781084656715393066e+00
2.042357206344604492e+00
1.814011931419372559e+00
1.869121789932250977e+00
1.804406523704528809e+00
1.691078543663024902e+00
1.837451934814453125e+00
2.131254673004150391e+00
1.916366338729858398e+00
1.649040937423706055e+00
1.951476097106933594e+00
1.946159601211547852e+00
1.694716811180114746e+00
2.181905508041381836e+00
1.975178718566894531e+00
2.059597015380859375e+00
2.222135543823242188e+00
2.196024894714355469e+00
2.048529386520385742e+00
1.980986595153808594e+00
1.674505710601806641e+00
2.334716796875000000e+00
1.817726135253906250e+00
1.863610267639160156e+00
1.843540430068969727e+00
1.815129756927490234e+00
1.940092563629150391e+00
1.763431549072265625e+00
1.678176879882812500e+00
1.755597829818725586e+00
1.829013824462890625e+00
1.884509086608886719e+00
1.941696286201477051e+00
1.753578782081604004e+00
1.868008375167846680e+00
1.965971708297729492e+00
1.924489498138427734e+00
1.912970781326293945e+00
1.974040389060974121e+00
1.817857623100280762e+00
1.945220232009887695e+00
1.860650181770324707e+00
1.842485547065734863e+00
1.838066339492797852e+00
2.131149291992187500e+00
1.735468506813049316e+00
1.806228876113891602e+00
1.897243499755859375e+00
1.748499989509582520e+00
1.899044990539550781e+00
1.815527558326721191e+00
1.841875553131103516e+00
1.950066566467285156e+00
1.948258876800537109e+00
1.748015999794006348e+00
2.010378360748291016e+00
2.019461631774902344e+00
2.082740545272827148e+00
1.685625553131103516e+00
2.038576841354370117e+00
1.859454989433288574e+00
1.822411298751831055e+00
1.960448026657104492e+00
2.079926729202270508e+00
1.694470763206481934e+00
1.869243383407592773e+00
1.919808387756347656e+00
1.849771976470947266e+00
1.712791919708251953e+00
1.881857991218566895e+00
1.904432058334350586e+00
1.963519454002380371e+00
1.812108278274536133e+00
2.069069385528564453e+00
1.742734313011169434e+00
1.831647038459777832e+00
1.917490243911743164e+00
2.081206083297729492e+00
1.859154105186462402e+00
1.567389249801635742e+00
2.292060613632202148e+00
1.555411815643310547e+00
1.998785614967346191e+00
1.841966867446899414e+00
1.996630907058715820e+00
1.582270264625549316e+00
1.940832257270812988e+00
1.810835599899291992e+00
1.822574138641357422e+00
2.017424821853637695e+00
1.776823878288269043e+00
1.798694372177124023e+00
2.108385086059570312e+00
1.700232505798339844e+00
2.120542764663696289e+00
1.854088783264160156e+00
1.923945665359497070e+00
1.690880656242370605e+00
2.171909332275390625e+00
1.855656147003173828e+00
1.773543357849121094e+00
1.789182186126708984e+00
1.982094287872314453e+00
1.752492427825927734e+00
1.957704901695251465e+00
1.807924509048461914e+00
2.090483665466308594e+00
1.708058595657348633e+00
2.136717557907104492e+00
1.744632959365844727e+00
2.266853809356689453e+00
1.852614641189575195e+00
1.966619014739990234e+00
1.963589668273925781e+00
1.777673363685607910e+00
1.964703798294067383e+00
1.815707206726074219e+00
1.853973865509033203e+00
1.852353215217590332e+00
1.878732442855834961e+00
1.991634964942932129e+00
1.852218866348266602e+00
2.022588014602661133e+00
1.871175050735473633e+00
1.867861270904541016e+00
1.924298048019409180e+00
1.889269113540649414e+00
1.815719485282897949e+00
1.793936371803283691e+00
1.901002168655395508e+00
1.935608863830566406e+00
1.944075107574462891e+00
1.737137913703918457e+00
1.927648186683654785e+00
1.803716182708740234e+00
1.923632383346557617e+00
1.770244717597961426e+00
2.062788009643554688e+00
2.016558885574340820e+00
1.908273100852966309e+00
1.923362612724304199e+00
1.948693871498107910e+00
1.905913114547729492e+00
1.707533121109008789e+00
2.027388334274291992e+00
2.052107334136962891e+00
1.837269067764282227e+00
1.953542828559875488e+00
1.884315133094787598e+00
1.822794914245605469e+00
1.951103210449218750e+00
1.950652122497558594e+00
1.886245131492614746e+00
1.841029167175292969e+00
2.158946752548217773e+00
1.806041479110717773e+00
2.186680316925048828e+00
1.811684370040893555e+00
1.862489938735961914e+00
1.752550721168518066e+00
2.107916116714477539e+00
1.881927371025085449e+00
1.981461048126220703e+00
1.898739218711853027e+00
1.936207890510559082e+00
1.954904317855834961e+00
1.849967956542968750e+00
1.904019832611083984e+00
1.931877851486206055e+00
1.906108856201171875e+00
1.767728447914123535e+00
1.850465059280395508e+00
1.796483755111694336e+00
1.973419666290283203e+00
1.932740926742553711e+00
1.773671388626098633e+00
1.841686248779296875e+00
1.721993565559387207e+00
1.935745239257812500e+00
2.009441852569580078e+00
1.863438487052917480e+00
1.745882749557495117e+00
1.749152660369873047e+00
2.043198585510253906e+00
1.916951656341552734e+00
1.668912410736083984e+00
1.716665029525756836e+00
1.927381873130798340e+00
2.271205425262451172e+00
1.761656284332275391e+00
1.976838827133178711e+00
1.840645670890808105e+00
1.817606687545776367e+00
2.010587215423583984e+00
1.703321695327758789e+00
1.901739597320556641e+00
1.884120821952819824e+00
1.978876590728759766e+00
1.876724958419799805e+00
1.924300909042358398e+00
2.094439268112182617e+00
1.838567256927490234e+00
1.681103229522705078e+00
2.106401681900024414e+00
1.916755914688110352e+00
1.946563005447387695e+00
1.774963617324829102e+00
2.092535972595214844e+00
2.089790821075439453e+00
1.901764869689941406e+00
1.768664598464965820e+00
2.123753786087036133e+00
1.936735510826110840e+00
1.979976892471313477e+00
1.938868999481201172e+00
1.837758302688598633e+00
1.922301054000854492e+00
1.784131526947021484e+00
2.026941537857055664e+00
1.999285340309143066e+00
1.769798398017883301e+00
1.767852425575256348e+00
2.008406639099121094e+00
1.833876252174377441e+00
1.696115493774414062e+00
1.985890626907348633e+00
2.032210350036621094e+00
1.717407584190368652e+00
1.831487298011779785e+00
1.870238780975341797e+00
1.966657042503356934e+00
1.935477972030639648e+00
2.008706569671630859e+00
1.810091495513916016e+00
1.943543076515197754e+00
1.966175436973571777e+00
1.772118210792541504e+00
1.608677148818969727e+00
1.616933822631835938e+00
2.061071872711181641e+00
1.879732012748718262e+00
1.825164556503295898e+00
2.064844131469726562e+00
1.958951354026794434e+00
1.744732260704040527e+00
2.043546438217163086e+00
1.913008570671081543e+00
1.764446020126342773e+00
2.014753818511962891e+00
1.904844760894775391e+00
2.108891725540161133e+00
1.785494565963745117e+00
1.785930395126342773e+00
2.156716108322143555e+00
1.906709790229797363e+00
1.883348941802978516e+00
1.895798206329345703e+00
1.896642208099365234e+00
2.026048898696899414e+00
1.841512918472290039e+00
1.994757652282714844e+00
2.128863573074340820e+00
2.050716161727905273e+00
1.931989312171936035e+00
1.792103290557861328e+00
1.937832355499267578e+00
1.752282261848449707e+00
1.852464675903320312e+00
1.991069912910461426e+00
1.965229630470275879e+00
1.911833882331848145e+00
1.841020703315734863e+00
1.846062660217285156e+00
2.110259056091308594e+00
1.923022270202636719e+00
1.688639402389526367e+00
2.063810586929321289e+00
1.653197526931762695e+00
2.007951498031616211e+00
1.898068308830261230e+00
1.863512516021728516e+00
1.734691381454467773e+00
2.237966537475585938e+00
2.024134397506713867e+00
1.883329153060913086e+00
1.807620525360107422e+00
2.085791587829589844e+00
2.063158988952636719e+00
2.000389337539672852e+00
2.111284494400024414e+00
1.885564088821411133e+00
2.112558364868164062e+00
2.031103849411010742e+00
1.915677666664123535e+00
2.095589399337768555e+00
1.858040809631347656e+00
1.758780479431152344e+00
1.814534902572631836e+00
2.084582090377807617e+00
2.200268983840942383e+00
2.236038684844970703e+00
1.860541701316833496e+00
1.772018790245056152e+00
2.107148885726928711e+00
1.775693178176879883e+00
1.765606999397277832e+00
1.892859935760498047e+00
1.968681931495666504e+00
1.839586734771728516e+00
1.885270476341247559e+00
2.136534214019775391e+00
1.839330077171325684e+00
1.859359025955200195e+00
2.067473888397216797e+00
2.042964935302734375e+00
1.742321491241455078e+00
1.754302263259887695e+00
2.058314323425292969e+00
1.660842418670654297e+00
1.917473196983337402e+00
1.955321550369262695e+00
2.109582185745239258e+00
1.695984363555908203e+00
1.682932972908020020e+00
1.904337882995605469e+00
1.892155647277832031e+00
2.033948659896850586e+00
1.970853805541992188e+00
1.990895032882690430e+00
1.783995747566223145e+00
1.911900639533996582e+00
2.057566881179809570e+00
1.866294860839843750e+00
1.992886543273925781e+00
2.092887163162231445e+00
1.716878652572631836e+00
1.982344388961791992e+00
2.126452684402465820e+00
1.822025537490844727e+00
1.781911134719848633e+00
2.167673826217651367e+00
1.839503765106201172e+00
1.810511469841003418e+00
1.931508541107177734e+00
1.902490854263305664e+00
1.894441246986389160e+00
1.729441881179809570e+00
1.874656915664672852e+00
1.839845776557922363e+00
2.041520357131958008e+00
1.907395720481872559e+00
1.766449093818664551e+00
1.911747694015502930e+00
1.944661617279052734e+00
1.838287234306335449e+00
1.763494610786437988e+00
1.971763253211975098e+00
2.002305507659912109e+00
1.786772131919860840e+00
1.839204430580139160e+00
1.817355751991271973e+00
2.080716133117675781e+00
1.728536128997802734e+00
2.035004377365112305e+00
1.898694038391113281e+00
1.879330158233642578e+00
1.846010684967041016e+00
2.122664213180541992e+00
2.211701393127441406e+00
1.933543920516967773e+00
1.867323517799377441e+00
2.007410764694213867e+00
1.718470454216003418e+00
1.946467041969299316e+00
2.032615184783935547e+00
1.973153471946716309e+00
1.857453584671020508e+00
1.952382802963256836e+00
1.829837441444396973e+00
1.838158369064331055e+00
1.842889547348022461e+00
1.803535103797912598e+00
1.784826040267944336e+00
2.106510877609252930e+00
1.773696184158325195e+00
1.906039834022521973e+00
1.796108365058898926e+00
2.087593317031860352e+00
1.825408458709716797e+00
1.956404685974121094e+00
1.756352901458740234e+00
1.909043669700622559e+00
1.894885301589965820e+00
1.786574006080627441e+00
1.924570798873901367e+00
1.857056379318237305e+00
1.859755516052246094e+00
1.850007295608520508e+00
1.882784485816955566e+00
1.812816143035888672e+00
1.848454594612121582e+00
1.770616531372070312e+00
1.829102516174316406e+00
1.910497546195983887e+00
1.846818208694458008e+00
1.762744784355163574e+00
1.965941429138183594e+00
1.892592906951904297e+00
2.083593130111694336e+00
2.037265062332153320e+00
1.650908946990966797e+00
1.686459779739379883e+00
1.750844836235046387e+00
1.901653409004211426e+00
1.928918123245239258e+00
1.950875401496887207e+00
1.879344701766967773e+00
1.863640427589416504e+00
1.996072053909301758e+00
1.904651403427124023e+00
1.887991666793823242e+00
2.200858116149902344e+00
1.666339159011840820e+00
1.985725164413452148e+00
1.939971685409545898e+00
1.861367940902709961e+00
1.944751024246215820e+00
1.769969344139099121e+00
2.298581838607788086e+00
1.832675457000732422e+00
1.783875942230224609e+00
2.242515325546264648e+00
2.147248029708862305e+00
1.881472945213317871e+00
2.009398460388183594e+00
1.780813694000244141e+00
1.898589730262756348e+00
1.798004031181335449e+00
1.910793900489807129e+00
1.951945304870605469e+00
1.868410229682922363e+00
2.089658021926879883e+00
1.909774541854858398e+00
1.788586974143981934e+00
1.930320024490356445e+00
2.037548780441284180e+00
1.953546762466430664e+00
1.889045000076293945e+00
2.080418109893798828e+00
1.788230895996093750e+00
1.670766949653625488e+00
2.010917186737060547e+00
2.070095300674438477e+00
1.728925466537475586e+00
1.926396012306213379e+00
1.969828724861145020e+00
1.689309954643249512e+00
1.972760438919067383e+00
1.770485877990722656e+00
1.772691130638122559e+00
2.079565763473510742e+00
1.853456974029541016e+00
1.949008703231811523e+00
1.611535668373107910e+00
1.593127131462097168e+00
1.994811058044433594e+00
1.998289108276367188e+00
1.769012093544006348e+00
1.998188614845275879e+00
1.746894121170043945e+00
1.931676149368286133e+00
1.866394877433776855e+00
1.843291759490966797e+00
1.846051454544067383e+00
1.773090243339538574e+00
2.014867305755615234e+00
1.931990146636962891e+00
1.908707737922668457e+00
2.058240175247192383e+00
1.982370018959045410e+00
1.836308360099792480e+00
1.952128410339355469e+00
1.834613800048828125e+00
1.855114221572875977e+00
1.766855716705322266e+00
1.888808250427246094e+00
1.953508734703063965e+00
1.902746200561523438e+00
1.851111173629760742e+00
1.925452470779418945e+00
1.880888938903808594e+00
1.923333287239074707e+00
2.133090019226074219e+00
1.594050526618957520e+00
1.921696424484252930e+00
1.732103109359741211e+00
1.853073239326477051e+00
2.033781528472900391e+00
1.851785421371459961e+00
1.876917600631713867e+00
1.882084608078002930e+00
1.858832716941833496e+00
2.029837608337402344e+00
1.960739850997924805e+00
1.785146713256835938e+00
1.925643801689147949e+00
1.986992359161376953e+00
1.775636911392211914e+00
1.952911734580993652e+00
1.864312171936035156e+00
1.978534698486328125e+00
1.866363167762756348e+00
1.928439021110534668e+00
2.174825906753540039e+00
1.700021982192993164e+00
1.729429006576538086e+00
2.192145586013793945e+00
2.069038867950439453e+00
1.922704458236694336e+00
1.839021921157836914e+00
1.987856507301330566e+00
1.949829936027526855e+00
1.861843824386596680e+00
1.884738206863403320e+00
1.958741068840026855e+00
1.754734754562377930e+00
2.093975782394409180e+00
1.664108037948608398e+00
1.782484292984008789e+00
1.875030040740966797e+00
1.926275253295898438e+00
1.879094243049621582e+00
2.063817739486694336e+00
1.691870927810668945e+00
2.143073081970214844e+00
1.825936555862426758e+00
1.746490001678466797e+00
2.015268564224243164e+00
1.709889411926269531e+00
1.768577575683593750e+00
1.782442808151245117e+00
1.817761182785034180e+00
1.761421084403991699e+00
1.891059160232543945e+00
2.144362449645996094e+00
2.165106058120727539e+00
2.230746984481811523e+00
1.696910738945007324e+00
1.791372060775756836e+00
1.879456639289855957e+00
1.702701807022094727e+00
1.949111342430114746e+00
1.940634369850158691e+00
1.857498288154602051e+00
1.851988911628723145e+00
1.782822847366333008e+00
1.970569491386413574e+00
1.724176406860351562e+00
1.772928833961486816e+00
1.931915044784545898e+00
1.936254382133483887e+00
2.046852588653564453e+00
1.798483729362487793e+00
1.784443736076354980e+00
1.937096238136291504e+00
1.710707187652587891e+00
1.928410768508911133e+00
1.871355772018432617e+00
1.836338758468627930e+00
1.891080737113952637e+00
1.794941544532775879e+00
1.864857912063598633e+00
1.766562581062316895e+00
1.900263786315917969e+00
1.700479745864868164e+00
1.801844835281372070e+00
1.750811934471130371e+00
1.982885003089904785e+00
1.922737360000610352e+00
1.721171140670776367e+00
1.775485277175903320e+00
1.960414886474609375e+00
1.918488740921020508e+00
2.027163028717041016e+00
1.962235927581787109e+00
1.796626448631286621e+00
2.084801197052001953e+00
2.099267959594726562e+00
1.892027139663696289e+00
1.866087794303894043e+00
2.009699583053588867e+00
2.050065517425537109e+00
1.864747524261474609e+00
1.770416498184204102e+00
2.040858507156372070e+00
1.694139122962951660e+00
1.800350427627563477e+00
2.082637786865234375e+00
1.839067816734313965e+00
1.743176460266113281e+00
1.811398983001708984e+00
1.880725860595703125e+00
2.005846023559570312e+00
1.937850952148437500e+00
1.776019811630249023e+00
1.887392520904541016e+00
1.933955192565917969e+00
1.735867023468017578e+00
2.070091009140014648e+00
2.028157234191894531e+00
1.689973592758178711e+00
1.809461593627929688e+00
1.787918686866760254e+00
1.944631576538085938e+00
1.786979436874389648e+00
1.809599161148071289e+00
1.669747948646545410e+00
2.009671449661254883e+00
1.781771659851074219e+00
1.990264773368835449e+00
1.957262992858886719e+00
2.044148445129394531e+00
2.036847114562988281e+00
1.687122106552124023e+00
2.004540205001831055e+00
1.832569837570190430e+00
1.800041675567626953e+00
1.900000452995300293e+00
1.769083738327026367e+00
1.967825174331665039e+00
1.753288626670837402e+00
1.772543668746948242e+00
1.694601774215698242e+00
2.098367452621459961e+00
2.139630079269409180e+00
1.796733260154724121e+00
2.013491868972778320e+00
1.898524761199951172e+00
2.263569831848144531e+00
2.084296464920043945e+00
2.093557834625244141e+00
2.104414463043212891e+00
1.753212690353393555e+00
1.993615865707397461e+00
1.961914896965026855e+00
1.912318587303161621e+00
2.016498804092407227e+00
1.814017176628112793e+00
2.110577821731567383e+00
2.143369436264038086e+00
2.285979270935058594e+00
1.635428786277770996e+00
1.915205836296081543e+00
2.074181079864501953e+00
1.728816270828247070e+00
1.869225263595581055e+00
1.868404388427734375e+00
1.819658398628234863e+00
1.836404681205749512e+00
1.834813594818115234e+00
2.184975385665893555e+00
1.881975531578063965e+00
2.130100488662719727e+00
1.763413190841674805e+00
1.750738382339477539e+00
1.778319358825683594e+00
1.973954200744628906e+00
2.020229339599609375e+00
1.680776476860046387e+00
1.952625632286071777e+00
1.778091073036193848e+00
1.914295554161071777e+00
1.758230805397033691e+00
1.882295012474060059e+00
1.826251506805419922e+00
1.986932158470153809e+00
2.016318798065185547e+00
1.850552082061767578e+00
1.811789274215698242e+00
1.888067722320556641e+00
1.889042615890502930e+00
1.844082474708557129e+00
1.863749504089355469e+00
2.019526004791259766e+00
1.954574346542358398e+00
1.691329598426818848e+00
1.897885680198669434e+00
1.978916406631469727e+00
1.794599533081054688e+00
1.832304477691650391e+00
2.046699762344360352e+00
1.946277856826782227e+00
1.847494363784790039e+00
1.747144460678100586e+00
1.658575415611267090e+00
1.672716617584228516e+00
2.018656015396118164e+00
1.708110570907592773e+00
1.837126493453979492e+00
1.764958620071411133e+00
1.932319879531860352e+00
1.896092414855957031e+00
1.949026465415954590e+00
1.839738011360168457e+00
1.845194101333618164e+00
2.001073122024536133e+00
1.679557085037231445e+00
1.974611759185791016e+00
1.918758153915405273e+00
1.779397010803222656e+00
2.005805492401123047e+00
1.895525932312011719e+00
1.790784001350402832e+00
1.781482577323913574e+00
2.141518354415893555e+00
1.864222407341003418e+00
1.874249696731567383e+00
1.751742959022521973e+00
1.941835403442382812e+00
1.777559757232666016e+00
1.966658830642700195e+00
1.750041246414184570e+00
1.754954576492309570e+00
1.782907843589782715e+00
1.857799053192138672e+00
1.768714427947998047e+00
1.790862202644348145e+00
1.858554601669311523e+00
1.879595518112182617e+00
1.928360342979431152e+00
2.000827312469482422e+00
1.754957437515258789e+00
1.980619192123413086e+00
1.899739980697631836e+00
2.035775661468505859e+00
1.881608366966247559e+00
1.813368916511535645e+00
1.816250801086425781e+00
1.845628142356872559e+00
1.831830859184265137e+00
1.868274807929992676e+00
1.790385007858276367e+00
1.950913906097412109e+00
1.893357276916503906e+00
2.087776660919189453e+00
1.760344266891479492e+00
2.091394424438476562e+00
1.851750016212463379e+00
1.863205194473266602e+00
2.017502069473266602e+00
1.903056621551513672e+00
2.025741100311279297e+00
1.717971801757812500e+00
2.052284955978393555e+00
1.932275056838989258e+00
1.800415754318237305e+00
1.938055515289306641e+00
1.863398313522338867e+00
1.868876338005065918e+00
1.752984046936035156e+00
1.836346387863159180e+00
1.967788934707641602e+00
1.832859277725219727e+00
2.053312540054321289e+00
2.041509389877319336e+00
1.873080730438232422e+00
1.866324067115783691e+00
1.731362223625183105e+00
2.008508443832397461e+00
1.689935803413391113e+00
2.084644317626953125e+00
1.892517805099487305e+00
1.952410936355590820e+00
1.938222765922546387e+00
1.834110736846923828e+00
1.997056126594543457e+00
1.768528342247009277e+00
1.770370602607727051e+00
1.768980145454406738e+00
2.010349988937377930e+00
1.957223296165466309e+00
1.988743066787719727e+00
1.744557857513427734e+00
2.104825019836425781e+00
1.812732696533203125e+00
1.989085555076599121e+00
1.941117644309997559e+00
1.602824807167053223e+00
1.688902139663696289e+00
1.862085819244384766e+00
1.974388122558593750e+00
1.905903220176696777e+00
1.945782661437988281e+00
2.134396791458129883e+00
1.926330447196960449e+00
1.969812512397766113e+00
1.940266966819763184e+00
1.917183279991149902e+00
2.047148227691650391e+00
1.968771100044250488e+00
1.839429736137390137e+00
2.040953397750854492e+00
1.883123517036437988e+00
1.668605804443359375e+00
1.854676127433776855e+00
1.958424448966979980e+00
1.839700937271118164e+00
1.932602524757385254e+00
1.826267838478088379e+00
2.106890678405761719e+00
1.826222062110900879e+00
1.691777229309082031e+00
1.875676512718200684e+00
1.882806777954101562e+00
1.914067506790161133e+00
2.089709520339965820e+00
1.796048164367675781e+00
1.972205638885498047e+00
1.801793456077575684e+00
1.827240705490112305e+00
1.892415046691894531e+00
1.822228193283081055e+00
1.791489005088806152e+00
2.147369861602783203e+00
1.946228861808776855e+00
1.986423134803771973e+00
1.812619090080261230e+00
1.971754550933837891e+00
1.696671009063720703e+00
1.965740442276000977e+00
1.666747927665710449e+00
2.006014347076416016e+00
1.824528098106384277e+00
1.908088326454162598e+00
1.859556555747985840e+00
1.887580871582031250e+00
1.782171130180358887e+00
1.806536316871643066e+00
2.013572216033935547e+00
1.854122400283813477e+00
1.823200702667236328e+00
1.864354491233825684e+00
2.063786029815673828e+00
1.893367290496826172e+00
1.938836693763732910e+00
1.669260740280151367e+00
1.786830544471740723e+00
1.640946865081787109e+00
2.067418813705444336e+00
1.963207840919494629e+00
1.645880341529846191e+00
1.745400428771972656e+00
2.071299791336059570e+00
2.043103694915771484e+00
1.867950677871704102e+00
1.981330990791320801e+00
1.960664749145507812e+00
1.984827995300292969e+00
1.985613822937011719e+00
1.948358416557312012e+00
1.782684922218322754e+00
1.672187805175781250e+00
1.667898893356323242e+00
1.953061342239379883e+00
1.925111770629882812e+00
1.892717123031616211e+00
1.879165768623352051e+00
1.833596229553222656e+00
1.843944907188415527e+00
1.734155535697937012e+00
2.096889495849609375e+00
1.901928782463073730e+00
1.855103850364685059e+00
2.045554399490356445e+00
1.734217643737792969e+00
1.932230234146118164e+00
1.843877792358398438e+00
1.891759395599365234e+00
1.859412789344787598e+00
1.815237998962402344e+00
1.804529666900634766e+00
1.819131851196289062e+00
1.817733168601989746e+00
1.884636402130126953e+00
2.002483606338500977e+00
2.131752490997314453e+00
1.699081182479858398e+00
1.811452031135559082e+00
1.866975069046020508e+00
1.770270824432373047e+00
1.905774950981140137e+00
2.033442974090576172e+00
2.043638944625854492e+00
1.684877753257751465e+00
1.878498792648315430e+00
1.705223798751831055e+00
1.738829374313354492e+00
1.943763256072998047e+00
1.765342831611633301e+00
1.915406584739685059e+00
2.000037431716918945e+00
1.789976954460144043e+00
1.867519021034240723e+00
1.788576841354370117e+00
1.883817434310913086e+00
1.897273063659667969e+00
1.921021819114685059e+00
1.974308490753173828e+00
1.826545119285583496e+00
2.079179525375366211e+00
2.190086603164672852e+00
2.023380756378173828e+00
1.801028728485107422e+00
2.033096075057983398e+00
1.928467869758605957e+00
1.913839697837829590e+00
1.887198686599731445e+00
1.984261989593505859e+00
1.933236002922058105e+00
1.743358373641967773e+00
1.860149979591369629e+00
1.781695604324340820e+00
1.846914410591125488e+00
1.749470114707946777e+00
2.101092100143432617e+00
1.794456005096435547e+00
1.950458765029907227e+00
1.972209930419921875e+00
2.024311065673828125e+00
1.753327250480651855e+00
1.885225176811218262e+00
1.846487045288085938e+00
1.897495388984680176e+00
1.902866125106811523e+00
1.810520172119140625e+00
1.778045892715454102e+00
1.851288557052612305e+00
1.936990141868591309e+00
1.847615957260131836e+00
1.979683876037597656e+00
1.894283413887023926e+00
1.915845274925231934e+00
2.043864727020263672e+00
1.790276646614074707e+00
1.821863651275634766e+00
1.711943745613098145e+00
1.964352726936340332e+00
1.712480902671813965e+00
1.864049553871154785e+00
2.002437591552734375e+00
2.087763786315917969e+00
1.686362981796264648e+00
2.081103801727294922e+00
2.084167242050170898e+00
2.024454593658447266e+00
2.029935359954833984e+00
2.037193298339843750e+00
2.036503314971923828e+00
2.298281669616699219e+00
1.936114311218261719e+00
2.098334789276123047e+00
1.796030044555664062e+00
1.878763556480407715e+00
1.771442294120788574e+00
1.866473555564880371e+00
1.749679923057556152e+00
1.979112863540649414e+00
2.062958955764770508e+00
1.740081429481506348e+00
2.120229959487915039e+00
1.888714909553527832e+00
1.734018802642822266e+00
1.944389820098876953e+00
1.901639699935913086e+00
2.150941371917724609e+00
1.861547946929931641e+00
1.910069108009338379e+00
1.885079264640808105e+00
1.887234926223754883e+00
1.849480748176574707e+00
1.869457006454467773e+00
1.731812715530395508e+00
1.915814161300659180e+00
1.835062503814697266e+00
2.227347612380981445e+00
2.223463773727416992e+00
1.923604130744934082e+00
1.957775592803955078e+00
1.839590311050415039e+00
2.126917123794555664e+00
2.059948444366455078e+00
1.948192596435546875e+00
1.905682325363159180e+00
1.899762034416198730e+00
1.984238862991333008e+00
1.845616698265075684e+00
1.675912737846374512e+00
2.008658885955810547e+00
1.828288793563842773e+00
1.568778753280639648e+00
1.575835943222045898e+00
2.210839033126831055e+00
1.729691267013549805e+00
1.909291148185729980e+00
1.811354279518127441e+00
1.963202834129333496e+00
1.840334415435791016e+00
1.929867386817932129e+00
1.817619562149047852e+00
2.078685283660888672e+00
1.763124942779541016e+00
1.579155683517456055e+00
1.780159711837768555e+00
1.862506628036499023e+00
1.787032365798950195e+00
1.779161810874938965e+00
1.841065168380737305e+00
1.841517210006713867e+00
2.042551994323730469e+00
1.701847434043884277e+00
1.709888458251953125e+00
1.872741699218750000e+00
1.859655380249023438e+00
1.952250242233276367e+00
2.132086515426635742e+00
2.280759572982788086e+00
2.216552734375000000e+00
1.997240543365478516e+00
2.081706523895263672e+00
1.910151839256286621e+00
1.892421483993530273e+00
1.891446232795715332e+00
2.006172895431518555e+00
1.827850818634033203e+00
1.902612209320068359e+00
1.895628094673156738e+00
1.853811621665954590e+00
1.974695801734924316e+00
1.963838934898376465e+00
1.830613732337951660e+00
1.975762128829956055e+00
1.788873076438903809e+00
2.276091337203979492e+00
1.668087482452392578e+00
1.630177736282348633e+00
1.939801692962646484e+00
1.763227939605712891e+00
1.815857410430908203e+00
1.979859113693237305e+00
1.896532058715820312e+00
1.826821088790893555e+00
1.961621999740600586e+00
1.784077405929565430e+00
2.010893344879150391e+00
1.789756894111633301e+00
1.699789166450500488e+00
2.008787155151367188e+00
1.767146468162536621e+00
1.671261906623840332e+00
1.897387742996215820e+00
1.832716584205627441e+00
2.001294851303100586e+00
1.983114361763000488e+00
1.677937388420104980e+00
1.824513792991638184e+00
2.031322002410888672e+00
1.890890598297119141e+00
2.091371059417724609e+00
1.801394104957580566e+00
1.929576992988586426e+00
1.988602280616760254e+00
1.855971693992614746e+00
2.049362897872924805e+00
2.054608106613159180e+00
1.772601366043090820e+00
1.996063470840454102e+00
1.717987179756164551e+00
1.828796863555908203e+00
1.830037355422973633e+00
1.880994081497192383e+00
1.948871374130249023e+00
1.658430337905883789e+00
1.815668582916259766e+00
1.871203660964965820e+00
1.740089654922485352e+00
1.728420138359069824e+00
1.893844127655029297e+00
2.039079666137695312e+00
1.844524145126342773e+00
1.940707087516784668e+00
1.828003883361816406e+00
1.837123036384582520e+00
1.814312219619750977e+00
1.930217146873474121e+00
1.823158740997314453e+00
1.700405955314636230e+00
1.730700254440307617e+00
1.844760060310363770e+00
1.796841740608215332e+00
1.801778197288513184e+00
1.854681849479675293e+00
2.105280876159667969e+00
1.720372557640075684e+00
1.907937526702880859e+00
1.752526760101318359e+00
1.713136315345764160e+00
2.023502111434936523e+00
1.782154440879821777e+00
1.921285510063171387e+00
1.915222167968750000e+00
1.753299474716186523e+00
1.674335598945617676e+00
1.798688650131225586e+00
1.807156682014465332e+00
1.929563999176025391e+00
1.843223690986633301e+00
2.185854434967041016e+00
1.930644392967224121e+00
1.770077347755432129e+00
1.866981983184814453e+00
1.966025352478027344e+00
1.702525496482849121e+00
2.005275487899780273e+00
1.854690432548522949e+00
1.786521077156066895e+00
1.789220571517944336e+00
1.892888784408569336e+00
1.860074281692504883e+00
1.996778130531311035e+00
2.006153583526611328e+00
1.841457128524780273e+00
1.926304101943969727e+00
1.851817607879638672e+00
1.729244470596313477e+00
1.911550760269165039e+00
1.793997406959533691e+00
1.988452911376953125e+00
1.728832125663757324e+00
1.908850908279418945e+00
1.899117946624755859e+00
1.870142698287963867e+00
1.897719144821166992e+00
1.931210279464721680e+00
1.878702402114868164e+00
1.699145555496215820e+00
1.965608119964599609e+00
1.842766761779785156e+00
2.107157230377197266e+00
1.654008150100708008e+00
1.938449621200561523e+00
1.967087507247924805e+00
2.039459466934204102e+00
1.848371744155883789e+00
1.804641962051391602e+00
1.962111592292785645e+00
1.996359586715698242e+00
1.843948960304260254e+00
1.711418867111206055e+00
1.923718929290771484e+00
1.943367004394531250e+00
1.740791082382202148e+00
1.679920554161071777e+00
1.937998294830322266e+00
1.977293372154235840e+00
1.854194998741149902e+00
1.816008567810058594e+00
1.913401365280151367e+00
1.987093687057495117e+00
1.895159244537353516e+00
1.918005347251892090e+00
1.872112989425659180e+00
1.958868026733398438e+00
2.086140394210815430e+00
1.843896150588989258e+00
2.190025806427001953e+00
1.833580493927001953e+00
1.735761046409606934e+00
2.006009101867675781e+00
1.787100553512573242e+00
1.965731978416442871e+00
1.782166481018066406e+00
1.798311591148376465e+00
1.787527918815612793e+00
1.905313849449157715e+00
1.811683654785156250e+00
1.826078295707702637e+00
1.848281621932983398e+00
1.892244815826416016e+00
2.002110958099365234e+00
1.824290871620178223e+00
1.854756355285644531e+00
1.961345553398132324e+00
1.949820518493652344e+00
1.756008386611938477e+00
1.925029158592224121e+00
1.875100851058959961e+00
1.949339985847473145e+00
1.915753483772277832e+00
1.916000604629516602e+00
1.780550718307495117e+00
1.708841562271118164e+00
2.012945175170898438e+00
1.732524037361145020e+00
2.167927980422973633e+00
1.751680135726928711e+00
1.848439097404479980e+00
1.822187662124633789e+00
1.963741183280944824e+00
1.892794609069824219e+00
1.682306528091430664e+00
1.770265817642211914e+00
1.925592899322509766e+00
1.733503937721252441e+00
1.877479076385498047e+00
1.848134875297546387e+00
2.108625650405883789e+00
1.750418901443481445e+00
2.063844203948974609e+00
1.764515519142150879e+00
1.859342455863952637e+00
1.798248410224914551e+00
1.863641619682312012e+00
2.292311668395996094e+00
1.786318540573120117e+00
1.912549257278442383e+00
1.815849304199218750e+00
1.806148886680603027e+00
1.816053986549377441e+00


==> data/noise_inference/sampled_sigma_5.csv <==
1.988874793052673340e+00
1.999371767044067383e+00
2.420092582702636719e+00
2.062125444412231445e+00
2.085447072982788086e+00
1.989590406417846680e+00
1.908887028694152832e+00
2.209836959838867188e+00
2.243000984191894531e+00
2.098095655441284180e+00
2.005453348159790039e+00
2.125050067901611328e+00
2.035387039184570312e+00
2.180837154388427734e+00
1.809595704078674316e+00
2.318741798400878906e+00
1.670916795730590820e+00
2.171019077301025391e+00
1.934552431106567383e+00
1.929533720016479492e+00
1.930884003639221191e+00
1.996178627014160156e+00
1.986128330230712891e+00
2.017619848251342773e+00
2.011913776397705078e+00
1.945092678070068359e+00
1.988096237182617188e+00
2.181450366973876953e+00
2.279433488845825195e+00
1.919175386428833008e+00
2.145355463027954102e+00
2.056639909744262695e+00
2.068315029144287109e+00
2.078034877777099609e+00
2.021280765533447266e+00
2.060656547546386719e+00
2.046144962310791016e+00
1.965317130088806152e+00
2.058018684387207031e+00
1.856409072875976562e+00
1.873878121376037598e+00
2.119427204132080078e+00
1.942165970802307129e+00
2.200079917907714844e+00
2.131936311721801758e+00
2.271347045898437500e+00
2.050605773925781250e+00
2.051961183547973633e+00
1.726611375808715820e+00
1.775294661521911621e+00
1.953443288803100586e+00
1.954346179962158203e+00
1.837377429008483887e+00
1.922666788101196289e+00
2.006491184234619141e+00
2.132694959640502930e+00
1.968126177787780762e+00
2.009312868118286133e+00
1.957688212394714355e+00
2.007456779479980469e+00
2.106946706771850586e+00
1.913018345832824707e+00
2.230822801589965820e+00
2.023994207382202148e+00
2.009955406188964844e+00
1.983942270278930664e+00
2.007662534713745117e+00
2.232779264450073242e+00
1.959481716156005859e+00
2.047677516937255859e+00
2.377037048339843750e+00
2.059012413024902344e+00
2.075305700302124023e+00
2.116122961044311523e+00
2.016603231430053711e+00
1.975677251815795898e+00
1.939825773239135742e+00
2.080013751983642578e+00
1.965611696243286133e+00
2.254308462142944336e+00
1.824841380119323730e+00
2.161758661270141602e+00
2.022702455520629883e+00
2.007715225219726562e+00
2.010428428649902344e+00
2.407953977584838867e+00
2.031370162963867188e+00
2.047697067260742188e+00
2.047634840011596680e+00
2.000661373138427734e+00
2.023678064346313477e+00
2.304626941680908203e+00
2.349711656570434570e+00
1.980682134628295898e+00
2.065939664840698242e+00
2.001837253570556641e+00
2.133546113967895508e+00
2.109002113342285156e+00
2.125524520874023438e+00
2.051492214202880859e+00
2.094666957855224609e+00
2.117096424102783203e+00
2.070476770401000977e+00
2.237658977508544922e+00
2.328977108001708984e+00
1.848470211029052734e+00
1.946818590164184570e+00
1.970432758331298828e+00
1.741821050643920898e+00
1.852120161056518555e+00
1.899294853210449219e+00
1.982733726501464844e+00
1.947559356689453125e+00
2.127774000167846680e+00
2.143669605255126953e+00
2.159087657928466797e+00
2.103041648864746094e+00
1.911169767379760742e+00
2.161770820617675781e+00
2.052643775939941406e+00
2.046773910522460938e+00
2.123902559280395508e+00
2.085206508636474609e+00
2.005941390991210938e+00
1.974973917007446289e+00
2.199262619018554688e+00
2.058447360992431641e+00
2.053330183029174805e+00
2.144202947616577148e+00
2.271680593490600586e+00
2.292824268341064453e+00
2.267634630203247070e+00
2.021352767944335938e+00
2.150898218154907227e+00
2.195250272750854492e+00
2.360731124877929688e+00
1.890767097473144531e+00
1.921828746795654297e+00
2.119257688522338867e+00
2.036732673645019531e+00
1.937673807144165039e+00
2.192048549652099609e+00
2.225205659866333008e+00
2.045375108718872070e+00
1.905891895294189453e+00
2.303290843963623047e+00
2.276396274566650391e+00
2.155419826507568359e+00
2.124427080154418945e+00
1.847830533981323242e+00
2.276305913925170898e+00
1.991400837898254395e+00
2.094919681549072266e+00
2.087213277816772461e+00
2.034642219543457031e+00
2.046566009521484375e+00
2.005687713623046875e+00
2.029474020004272461e+00
1.926157951354980469e+00
1.997205257415771484e+00
2.282334804534912109e+00
2.015945672988891602e+00
1.870683312416076660e+00
2.022562980651855469e+00
2.036362171173095703e+00
2.062898397445678711e+00
1.998448371887207031e+00
2.119831323623657227e+00
2.081635236740112305e+00
2.037335872650146484e+00
2.058129549026489258e+00
2.033792257308959961e+00
2.114656686782836914e+00
2.116518259048461914e+00
1.924857020378112793e+00
2.012596368789672852e+00
1.996712684631347656e+00
1.762769818305969238e+00
2.158461570739746094e+00
2.090879917144775391e+00
2.221469879150390625e+00
1.861794948577880859e+00
2.317930221557617188e+00
2.140227079391479492e+00
1.984459280967712402e+00
1.766974329948425293e+00
1.902962207794189453e+00
1.848387241363525391e+00
1.954369544982910156e+00
1.932824254035949707e+00
1.986932873725891113e+00
2.202531337738037109e+00
2.034459590911865234e+00
2.014242649078369141e+00
1.948732614517211914e+00
1.906950712203979492e+00
2.105092048645019531e+00
2.191334486007690430e+00
2.071266889572143555e+00
2.005813598632812500e+00
1.957371115684509277e+00
2.391066074371337891e+00
2.172486543655395508e+00
1.799632906913757324e+00
2.027034997940063477e+00
2.140120506286621094e+00
2.136044979095458984e+00
2.149268388748168945e+00
1.967260837554931641e+00
2.049993038177490234e+00
2.068773269653320312e+00
2.117453575134277344e+00
2.233321905136108398e+00
1.789654016494750977e+00
2.272862911224365234e+00
1.941416382789611816e+00
1.971347451210021973e+00
2.172919273376464844e+00
1.935041546821594238e+00
2.065905809402465820e+00
2.041463851928710938e+00
1.977289199829101562e+00
2.239192962646484375e+00
1.955198645591735840e+00
2.057878494262695312e+00
2.202804327011108398e+00
1.787621021270751953e+00
2.360118389129638672e+00
1.973531723022460938e+00
2.042819976806640625e+00
2.028310060501098633e+00
1.969990253448486328e+00
2.149668216705322266e+00
2.016353845596313477e+00
2.082681417465209961e+00
1.996613979339599609e+00
1.874783277511596680e+00
1.927325725555419922e+00
2.081392049789428711e+00
1.918908476829528809e+00
2.091132402420043945e+00
1.898890137672424316e+00
1.920959830284118652e+00
2.219928741455078125e+00
2.205579519271850586e+00
2.032021522521972656e+00
1.968718290328979492e+00
2.175001382827758789e+00
1.934877038002014160e+00
2.355679512023925781e+00
1.869159936904907227e+00
1.868403196334838867e+00
2.107641458511352539e+00
2.154562473297119141e+00
1.897784471511840820e+00
2.110811471939086914e+00
1.897953271865844727e+00
2.086322307586669922e+00
2.051645755767822266e+00
1.957505464553833008e+00
2.068187236785888672e+00
2.039224147796630859e+00
1.981885194778442383e+00
1.871096849441528320e+00
2.154038667678833008e+00
2.366426944732666016e+00
2.002704381942749023e+00
2.123526811599731445e+00
2.130654096603393555e+00
1.965596795082092285e+00
1.978458046913146973e+00
2.097571372985839844e+00
2.069725990295410156e+00
1.989334702491760254e+00
1.893969058990478516e+00
1.871631026268005371e+00
2.250947713851928711e+00
2.020570755004882812e+00
2.158506631851196289e+00
2.113298892974853516e+00
2.106912374496459961e+00
1.914978742599487305e+00
2.110108375549316406e+00
2.196666717529296875e+00
1.972081661224365234e+00
1.873508930206298828e+00
1.905868530273437500e+00
1.863948345184326172e+00
2.121689558029174805e+00
2.000725507736206055e+00
1.892217874526977539e+00
1.996881484985351562e+00
2.206697702407836914e+00
1.899602532386779785e+00
2.221578598022460938e+00
1.935306072235107422e+00
2.035645484924316406e+00
2.116235256195068359e+00
1.847420334815979004e+00
2.233854532241821289e+00
1.993410706520080566e+00
1.989578485488891602e+00
2.063157081604003906e+00
1.861404776573181152e+00
2.224258184432983398e+00
1.930670261383056641e+00
1.917853832244873047e+00
2.218904256820678711e+00
2.253393173217773438e+00
1.951347708702087402e+00
1.957932949066162109e+00
2.081433773040771484e+00
2.041600465774536133e+00
2.103181123733520508e+00
2.026360988616943359e+00
1.891891360282897949e+00
2.200441598892211914e+00
2.126745700836181641e+00
2.097814083099365234e+00
2.044449329376220703e+00
2.195277214050292969e+00
1.876739859580993652e+00
1.936728358268737793e+00
2.212316036224365234e+00
1.920716166496276855e+00
2.181421756744384766e+00
1.791586279869079590e+00
1.980049490928649902e+00
1.989938616752624512e+00
2.280636548995971680e+00
2.005266666412353516e+00
2.011041164398193359e+00
1.921283245086669922e+00
1.887867331504821777e+00
2.194727897644042969e+00
2.232723712921142578e+00
2.229998350143432617e+00
2.160532474517822266e+00
2.141783714294433594e+00
1.995055198669433594e+00
2.224960327148437500e+00
2.072662115097045898e+00
1.784564256668090820e+00
2.062722206115722656e+00
2.022458553314208984e+00
1.977401375770568848e+00
1.905861020088195801e+00
1.919505715370178223e+00
2.085762977600097656e+00
1.969431519508361816e+00
1.931615591049194336e+00
1.993837475776672363e+00
1.812257647514343262e+00
2.110028266906738281e+00
1.907516956329345703e+00
2.120807886123657227e+00
2.110555648803710938e+00
2.007835149765014648e+00
2.009306907653808594e+00
2.067355871200561523e+00
1.908377885818481445e+00
2.063358068466186523e+00
1.771371364593505859e+00
2.111581087112426758e+00
1.928917765617370605e+00
2.003023147583007812e+00
1.973966121673583984e+00
1.993421196937561035e+00
2.033256053924560547e+00
2.074365139007568359e+00
2.217113733291625977e+00
2.084456443786621094e+00
1.944088459014892578e+00
2.107343912124633789e+00
2.069996356964111328e+00
1.928563833236694336e+00
1.815218210220336914e+00
2.225861549377441406e+00
1.860025525093078613e+00
2.279370307922363281e+00
2.318169116973876953e+00
2.091272592544555664e+00
2.099294424057006836e+00
1.857363939285278320e+00
2.074418544769287109e+00
2.087841987609863281e+00
1.817116856575012207e+00
2.029524087905883789e+00
2.192167997360229492e+00
2.176015138626098633e+00
1.933584094047546387e+00
2.125223636627197266e+00
2.145771741867065430e+00
1.967025518417358398e+00
1.987490892410278320e+00
2.002667903900146484e+00
1.990489363670349121e+00
2.170336484909057617e+00
2.090254068374633789e+00
2.230066776275634766e+00
2.130751132965087891e+00
2.110281467437744141e+00
2.007732152938842773e+00
1.909788846969604492e+00
1.852655649185180664e+00
2.178390264511108398e+00
2.199783325195312500e+00
2.004701852798461914e+00
1.873985648155212402e+00
1.830302596092224121e+00
2.048728704452514648e+00
1.899031639099121094e+00
2.463756561279296875e+00
2.270841598510742188e+00
1.927422046661376953e+00
2.504498004913330078e+00
2.048121452331542969e+00
2.459010601043701172e+00
2.521981716156005859e+00
1.975788116455078125e+00
2.167032241821289062e+00
1.837159276008605957e+00
2.272452116012573242e+00
2.079863786697387695e+00
1.862974166870117188e+00
1.895113945007324219e+00
1.915956974029541016e+00
2.205290317535400391e+00
2.017076492309570312e+00
2.054187059402465820e+00
2.114187955856323242e+00
1.911828279495239258e+00
1.935876131057739258e+00
2.148878574371337891e+00
2.046584129333496094e+00
2.002414941787719727e+00
1.994468212127685547e+00
2.082088232040405273e+00
2.076595306396484375e+00
1.981168389320373535e+00
2.073105335235595703e+00
2.094233512878417969e+00
1.894207119941711426e+00
2.147456645965576172e+00
2.048524856567382812e+00
2.021318912506103516e+00
2.041575193405151367e+00
1.952443718910217285e+00
1.943339109420776367e+00
2.081201076507568359e+00
1.928767085075378418e+00
2.139708518981933594e+00
2.226618289947509766e+00
2.133058547973632812e+00
2.138414382934570312e+00
2.073040962219238281e+00
2.063567876815795898e+00
1.878934621810913086e+00
1.946871399879455566e+00
1.974176049232482910e+00
2.111356496810913086e+00
1.919849991798400879e+00
2.157121658325195312e+00
2.251326799392700195e+00
2.321466922760009766e+00
1.860834240913391113e+00
2.094604015350341797e+00
2.341333866119384766e+00
2.412114381790161133e+00
2.215499162673950195e+00
1.965610384941101074e+00
2.008993387222290039e+00
1.837558627128601074e+00
1.946716547012329102e+00
2.068500280380249023e+00
1.947820782661437988e+00
2.034567117691040039e+00
2.163603067398071289e+00
2.306919574737548828e+00
2.073604106903076172e+00
2.126045465469360352e+00
2.343504428863525391e+00
2.267626762390136719e+00
2.201315164566040039e+00
2.145898580551147461e+00
2.108094215393066406e+00
2.011748313903808594e+00
2.019208669662475586e+00
2.006720066070556641e+00
2.127383232116699219e+00
2.086658477783203125e+00
1.938696861267089844e+00
2.040298938751220703e+00
2.115998983383178711e+00
2.201664924621582031e+00
1.967205047607421875e+00
2.143919944763183594e+00
1.831785678863525391e+00
1.839464664459228516e+00
2.172019720077514648e+00
2.148969650268554688e+00
1.979125976562500000e+00
1.927584886550903320e+00
1.867049455642700195e+00
1.865441918373107910e+00
1.955099344253540039e+00
2.000407934188842773e+00
2.095916986465454102e+00
2.038980960845947266e+00
2.079934358596801758e+00
1.937678575515747070e+00
2.051887035369873047e+00
1.963425397872924805e+00
2.254554748535156250e+00
1.965585708618164062e+00
1.937287449836730957e+00
2.681464672088623047e+00
1.785597681999206543e+00
1.913273811340332031e+00
1.952660202980041504e+00
1.791219115257263184e+00
1.970834255218505859e+00
1.798363208770751953e+00
2.158358573913574219e+00
1.868340253829956055e+00
1.741814851760864258e+00
1.779877424240112305e+00
2.243641138076782227e+00
2.058738470077514648e+00
2.316635131835937500e+00
2.254120349884033203e+00
2.281150102615356445e+00
1.900914907455444336e+00
2.113519191741943359e+00
2.027920007705688477e+00
2.040986061096191406e+00
2.149232149124145508e+00
2.056046962738037109e+00
2.248793125152587891e+00
2.376250267028808594e+00
2.223820447921752930e+00
2.004318475723266602e+00
2.140912055969238281e+00
2.444754838943481445e+00
1.688942313194274902e+00
1.964307546615600586e+00
1.975428938865661621e+00
2.022881507873535156e+00
1.929781556129455566e+00
2.037429332733154297e+00
1.934555172920227051e+00
2.046837568283081055e+00
2.191704273223876953e+00
1.945290565490722656e+00
2.019160747528076172e+00
2.020869731903076172e+00
1.963589668273925781e+00
1.870977640151977539e+00
2.372001647949218750e+00
2.069000959396362305e+00
2.004148483276367188e+00
2.007503747940063477e+00
2.099350929260253906e+00
2.037137985229492188e+00
2.223398923873901367e+00
2.079048395156860352e+00
1.987891316413879395e+00
1.866325139999389648e+00
2.356217145919799805e+00
2.255507946014404297e+00
1.747174859046936035e+00
1.989154100418090820e+00
1.942559003829956055e+00
2.035789489746093750e+00
1.993522882461547852e+00
2.063719272613525391e+00
2.128156423568725586e+00
2.193735599517822266e+00
2.270046472549438477e+00
1.862071752548217773e+00
2.177993297576904297e+00
2.183230161666870117e+00
2.073732852935791016e+00
2.128482818603515625e+00
2.077652931213378906e+00
1.976787924766540527e+00
1.936028718948364258e+00
2.274827957153320312e+00
2.102209091186523438e+00
2.134353399276733398e+00
1.997559666633605957e+00
2.180833339691162109e+00
1.814402580261230469e+00
2.119292259216308594e+00
2.335369348526000977e+00
2.178925752639770508e+00
2.182131052017211914e+00
2.016360998153686523e+00
1.999002933502197266e+00
2.106387138366699219e+00
1.891388177871704102e+00
2.084385871887207031e+00
1.951943039894104004e+00
2.120507001876831055e+00
2.109827756881713867e+00
1.959792971611022949e+00
2.163233995437622070e+00
1.960813879966735840e+00
2.111509084701538086e+00
2.180660247802734375e+00
2.441516160964965820e+00
1.914179086685180664e+00
2.216245651245117188e+00
1.874640583992004395e+00
1.899681806564331055e+00
1.761092662811279297e+00
2.033331394195556641e+00
1.957486629486083984e+00
2.157957792282104492e+00
2.147578001022338867e+00
2.063824653625488281e+00
2.252613544464111328e+00
1.995328187942504883e+00
2.155303716659545898e+00
2.181952714920043945e+00
2.241561412811279297e+00
1.806886792182922363e+00
2.138725280761718750e+00
2.047940731048583984e+00
2.037045717239379883e+00
2.149206161499023438e+00
2.134682655334472656e+00
1.976928114891052246e+00
2.004696846008300781e+00
2.422861576080322266e+00
2.037051200866699219e+00
2.096894741058349609e+00
2.019426345825195312e+00
1.980547308921813965e+00
2.000855207443237305e+00
1.875928759574890137e+00
2.071467399597167969e+00
1.979889273643493652e+00
1.930868625640869141e+00
2.080199480056762695e+00
2.088603496551513672e+00
2.241100072860717773e+00
1.779059171676635742e+00
2.223917245864868164e+00
2.109009265899658203e+00
1.866027832031250000e+00
2.176047801971435547e+00
2.144277572631835938e+00
2.022707939147949219e+00
2.016175985336303711e+00
1.916990041732788086e+00
2.356590270996093750e+00
2.081029891967773438e+00
1.910668730735778809e+00
2.221823930740356445e+00
2.036584615707397461e+00
2.166474342346191406e+00
1.980140805244445801e+00
2.125452041625976562e+00
2.035944700241088867e+00
2.297123670578002930e+00
1.993523240089416504e+00
2.172411203384399414e+00
1.930559873580932617e+00
1.962025284767150879e+00
1.980545401573181152e+00
2.347581148147583008e+00
1.891290068626403809e+00
2.369159460067749023e+00
1.815626502037048340e+00
2.186859130859375000e+00
2.237230777740478516e+00
2.292814731597900391e+00
1.845176100730895996e+00
2.025685548782348633e+00
2.105775356292724609e+00
1.853623628616333008e+00
2.139871120452880859e+00
2.194823741912841797e+00
1.989081144332885742e+00
2.177203655242919922e+00
2.097606420516967773e+00
2.232028961181640625e+00
1.992436170578002930e+00
1.991073846817016602e+00
2.119402647018432617e+00
2.146935939788818359e+00
2.013728141784667969e+00
2.294037342071533203e+00
1.870823979377746582e+00
2.216290712356567383e+00
2.048517704010009766e+00
1.927801132202148438e+00
1.988861680030822754e+00
2.105265617370605469e+00
2.215830087661743164e+00
1.972526907920837402e+00
2.239040374755859375e+00
2.005917072296142578e+00
1.922617554664611816e+00
2.008081436157226562e+00
1.952775835990905762e+00
2.109567165374755859e+00
1.868436098098754883e+00
1.963661313056945801e+00
2.186704635620117188e+00
1.938049793243408203e+00
1.995833039283752441e+00
2.024300336837768555e+00
2.079901933670043945e+00
2.010117769241333008e+00
1.934640645980834961e+00
2.168244123458862305e+00
2.055817365646362305e+00
2.109958887100219727e+00
2.076241493225097656e+00
2.011053562164306641e+00
1.883577585220336914e+00
1.986889362335205078e+00
1.875434517860412598e+00
1.965184211730957031e+00
1.807352423667907715e+00
1.910727262496948242e+00
2.216111660003662109e+00
2.123112916946411133e+00
1.915726542472839355e+00
2.174885749816894531e+00
1.804543256759643555e+00
1.882498860359191895e+00
2.276360750198364258e+00
1.916528701782226562e+00
2.378292322158813477e+00
1.897123336791992188e+00
2.268240928649902344e+00
2.048940181732177734e+00
2.058492660522460938e+00
2.246310234069824219e+00
1.914692044258117676e+00
2.141622543334960938e+00
2.028450727462768555e+00
1.954511642456054688e+00
2.200743675231933594e+00
1.889756441116333008e+00
1.909544587135314941e+00
2.110007762908935547e+00
2.135662555694580078e+00
1.883071064949035645e+00
2.174979686737060547e+00
1.918740153312683105e+00
2.289457798004150391e+00
1.767898797988891602e+00
2.082630157470703125e+00
2.116000413894653320e+00
2.131508111953735352e+00
2.239023208618164062e+00
2.197708129882812500e+00
2.004261255264282227e+00
2.255123376846313477e+00
2.138525009155273438e+00
1.996719241142272949e+00
2.089356184005737305e+00
2.143030405044555664e+00
2.060297966003417969e+00
1.933345079421997070e+00
2.079796552658081055e+00
1.953219056129455566e+00
2.105497360229492188e+00
1.994292736053466797e+00
2.178731918334960938e+00
2.033396720886230469e+00
2.113093852996826172e+00
1.811900734901428223e+00
1.957721829414367676e+00
2.000785350799560547e+00
2.175533533096313477e+00
2.186826705932617188e+00
1.888246297836303711e+00
1.937455534934997559e+00
1.937942028045654297e+00
2.201895236968994141e+00
1.871256232261657715e+00
2.125132322311401367e+00
1.935357570648193359e+00
2.352392435073852539e+00
2.121288061141967773e+00
2.184582471847534180e+00
2.317530632019042969e+00
1.828109502792358398e+00
2.243615150451660156e+00
2.133196830749511719e+00
2.066761016845703125e+00
2.107542514801025391e+00
2.061283588409423828e+00
2.013506174087524414e+00
1.985501050949096680e+00
1.999466180801391602e+00
2.094915866851806641e+00
2.031374692916870117e+00
2.043453216552734375e+00
1.967493176460266113e+00
1.967976689338684082e+00
2.045653820037841797e+00
1.943300485610961914e+00
2.045174121856689453e+00
1.940304040908813477e+00
2.060912132263183594e+00
2.031516313552856445e+00
2.181568145751953125e+00
1.982025861740112305e+00
2.124779701232910156e+00
2.275946378707885742e+00
1.971487879753112793e+00
2.235718727111816406e+00
2.339805841445922852e+00
1.916695713996887207e+00
2.309243440628051758e+00
2.080499172210693359e+00
2.042531728744506836e+00
2.318280696868896484e+00
2.202100276947021484e+00
1.921024799346923828e+00
2.066256046295166016e+00
1.915281414985656738e+00
2.031746149063110352e+00
1.906825065612792969e+00
2.047049283981323242e+00
2.031486511230468750e+00
2.099322557449340820e+00
2.182103157043457031e+00
2.112366914749145508e+00
2.083154439926147461e+00
1.919756174087524414e+00
2.213597059249877930e+00
2.034236431121826172e+00
2.083629608154296875e+00
2.133372306823730469e+00
2.027680397033691406e+00
1.963410496711730957e+00
2.044279813766479492e+00
2.153783798217773438e+00
1.999701142311096191e+00
2.097254037857055664e+00
1.963642597198486328e+00
2.092125892639160156e+00
1.889683485031127930e+00
2.087818622589111328e+00
2.139063835144042969e+00
2.048828840255737305e+00
1.934009671211242676e+00
1.934452056884765625e+00
1.964159250259399414e+00
2.077207803726196289e+00
2.017630100250244141e+00
2.237998485565185547e+00
2.283898115158081055e+00
2.000708580017089844e+00
2.305967569351196289e+00
2.215784072875976562e+00
1.945660591125488281e+00
2.045928955078125000e+00
1.976860046386718750e+00
2.086463451385498047e+00
1.820895671844482422e+00
2.303702354431152344e+00
1.891341090202331543e+00
2.052504777908325195e+00
1.879195451736450195e+00
2.424509286880493164e+00
1.837835907936096191e+00
2.108010292053222656e+00
2.035969734191894531e+00
2.003452539443969727e+00
2.092677593231201172e+00
2.006940126419067383e+00
2.130208253860473633e+00
1.986119627952575684e+00
2.332755565643310547e+00
1.933908462524414062e+00
1.873713731765747070e+00
2.066378355026245117e+00
2.169681787490844727e+00
1.987069129943847656e+00
2.026304721832275391e+00
2.157130956649780273e+00
2.223178863525390625e+00
1.935281991958618164e+00
2.056777000427246094e+00
2.257924079895019531e+00
1.949461460113525391e+00
2.236544609069824219e+00
2.097534656524658203e+00
1.992115736007690430e+00
2.191930055618286133e+00
1.977460503578186035e+00
2.267627716064453125e+00
2.030058860778808594e+00
1.871360063552856445e+00
2.050549268722534180e+00
1.913102865219116211e+00
2.109021663665771484e+00
2.091552019119262695e+00
2.020944595336914062e+00
2.080195903778076172e+00
2.045669317245483398e+00
1.968235850334167480e+00
2.121238231658935547e+00
1.935838580131530762e+00
2.017201900482177734e+00
2.022559165954589844e+00
1.972244858741760254e+00
2.310380697250366211e+00
2.063888549804687500e+00
1.956733942031860352e+00
1.937218785285949707e+00
2.014027833938598633e+00
1.952015757560729980e+00
2.069001913070678711e+00
2.047908544540405273e+00
1.995350837707519531e+00
2.309043407440185547e+00
2.106356143951416016e+00
2.158128738403320312e+00
2.152034521102905273e+00
1.903613209724426270e+00
2.249289751052856445e+00
2.053883790969848633e+00
2.231850385665893555e+00
2.083683490753173828e+00
2.029927253723144531e+00
2.090289354324340820e+00
1.890777230262756348e+00
2.061820983886718750e+00
2.196451425552368164e+00
2.228763103485107422e+00
2.005435943603515625e+00
1.987423181533813477e+00
2.108052015304565430e+00
1.953887701034545898e+00
2.026360273361206055e+00
2.037846088409423828e+00
2.182189941406250000e+00
1.804742813110351562e+00
1.977937221527099609e+00
1.982237100601196289e+00
2.037204265594482422e+00
1.938980937004089355e+00
1.983455181121826172e+00
1.938976764678955078e+00
2.031781435012817383e+00
2.240129470825195312e+00
2.137934923171997070e+00
2.292545080184936523e+00
2.047197580337524414e+00
2.115552186965942383e+00
2.270694732666015625e+00
2.126202344894409180e+00
1.815064549446105957e+00
1.884997010231018066e+00
2.221572637557983398e+00
2.182835340499877930e+00
2.074141025543212891e+00
1.937290191650390625e+00
2.207423448562622070e+00
2.014756202697753906e+00
2.190554618835449219e+00
2.202096939086914062e+00
2.232964038848876953e+00
2.121565580368041992e+00
2.094934225082397461e+00
1.944038629531860352e+00
2.136395931243896484e+00
1.964694142341613770e+00
2.040947914123535156e+00
2.010305881500244141e+00
1.977121353149414062e+00
2.090248823165893555e+00
2.445232629776000977e+00
2.142091035842895508e+00
2.146685361862182617e+00
2.130627870559692383e+00
1.903871059417724609e+00
2.005398511886596680e+00
2.157134056091308594e+00
2.002462625503540039e+00
2.105118989944458008e+00
2.115086555480957031e+00
1.919147968292236328e+00
2.100928783416748047e+00
1.965529799461364746e+00
2.085028648376464844e+00
2.009235858917236328e+00
2.006281375885009766e+00
2.134195327758789062e+00
2.164958000183105469e+00
2.083857297897338867e+00
2.126027345657348633e+00
1.903680086135864258e+00
1.946900367736816406e+00
2.364655017852783203e+00
1.946852445602416992e+00
1.987844586372375488e+00
2.035530328750610352e+00
1.903503894805908203e+00
2.199631452560424805e+00
2.121717453002929688e+00
2.146441698074340820e+00
2.189752578735351562e+00
2.190056800842285156e+00
1.970477819442749023e+00
1.920788407325744629e+00
2.185977458953857422e+00
1.991573810577392578e+00
2.111912012100219727e+00
2.012706041336059570e+00
2.050579786300659180e+00
2.092119693756103516e+00
2.073752641677856445e+00
1.961386203765869141e+00
2.050412893295288086e+00
2.057290315628051758e+00
2.110789775848388672e+00
1.971504211425781250e+00
2.035079479217529297e+00
2.107934951782226562e+00
1.884757399559020996e+00
2.280880451202392578e+00
1.984853029251098633e+00
2.126995086669921875e+00
1.931925058364868164e+00
1.873589038848876953e+00
2.020179986953735352e+00
2.059733390808105469e+00
2.074797391891479492e+00
1.917273283004760742e+00
1.881945848464965820e+00
1.957669377326965332e+00
1.864683866500854492e+00
2.279052495956420898e+00
1.869846701622009277e+00
1.832221508026123047e+00
2.172103881835937500e+00
2.133388042449951172e+00
1.918577551841735840e+00
1.888462543487548828e+00
2.143343210220336914e+00
1.924435973167419434e+00
2.052449226379394531e+00
2.116782665252685547e+00
2.080327033996582031e+00
2.027481555938720703e+00
1.986103057861328125e+00
2.169336318969726562e+00
1.944911479949951172e+00
1.977100610733032227e+00
2.118255853652954102e+00
1.944813251495361328e+00
2.047996282577514648e+00
1.846509695053100586e+00
2.099385499954223633e+00
1.998542666435241699e+00
2.068899869918823242e+00
1.910341858863830566e+00
2.047618627548217773e+00
2.174290180206298828e+00
2.075282096862792969e+00
1.781351566314697266e+00
2.367228746414184570e+00
2.102312803268432617e+00
2.109485626220703125e+00
2.183248043060302734e+00
1.909042835235595703e+00
2.228213787078857422e+00
2.170720577239990234e+00
2.196968078613281250e+00
2.197735786437988281e+00
2.219562292098999023e+00
2.149387836456298828e+00
2.015321016311645508e+00
2.078308820724487305e+00
2.146298408508300781e+00
1.938133955001831055e+00
1.984430789947509766e+00
2.033282279968261719e+00
1.972752213478088379e+00
1.956252813339233398e+00
2.027493000030517578e+00
2.265233993530273438e+00
1.778075933456420898e+00
1.871023178100585938e+00
2.186949014663696289e+00
1.978489756584167480e+00
2.038388729095458984e+00
2.057622194290161133e+00
2.084700584411621094e+00
2.009794950485229492e+00
2.375002622604370117e+00
2.026548147201538086e+00
2.158679962158203125e+00
2.017224073410034180e+00
1.958288431167602539e+00
1.990174293518066406e+00
2.015495777130126953e+00
2.097845554351806641e+00
2.051953077316284180e+00
2.282099723815917969e+00
2.087930202484130859e+00
1.959904670715332031e+00
2.145671606063842773e+00
1.963901758193969727e+00
2.125320196151733398e+00
2.104674577713012695e+00
2.078052043914794922e+00
1.748153924942016602e+00
2.200142383575439453e+00
1.948238849639892578e+00
1.945569396018981934e+00
2.158473968505859375e+00
1.981187582015991211e+00
2.171553850173950195e+00
2.264600038528442383e+00
2.201012611389160156e+00
2.308277845382690430e+00
2.112882614135742188e+00
2.378961801528930664e+00
2.332284688949584961e+00
1.684003949165344238e+00
2.166185140609741211e+00
1.808723926544189453e+00
1.974675178527832031e+00
2.120010852813720703e+00
1.947831869125366211e+00
2.089393377304077148e+00
2.002051353454589844e+00
1.976261734962463379e+00
2.099386692047119141e+00
2.170428037643432617e+00
1.775591850280761719e+00
1.890504479408264160e+00
1.854876279830932617e+00
1.987922906875610352e+00
1.927494525909423828e+00
1.742493033409118652e+00
1.795235157012939453e+00
2.141407012939453125e+00
2.068015575408935547e+00
2.255708456039428711e+00
2.119206666946411133e+00
2.232720851898193359e+00
2.007202148437500000e+00
2.080942869186401367e+00
1.926944375038146973e+00
1.973452568054199219e+00
1.920672893524169922e+00
1.918568134307861328e+00
2.101155757904052734e+00
2.227345705032348633e+00
1.828089952468872070e+00
2.225130081176757812e+00
2.107078075408935547e+00
2.265225410461425781e+00
1.849409341812133789e+00
2.210311412811279297e+00
2.080635786056518555e+00
1.929119825363159180e+00
1.927965879440307617e+00
1.968718171119689941e+00
2.242939233779907227e+00
2.110388517379760742e+00
1.871390581130981445e+00
2.177014589309692383e+00
2.059498310089111328e+00
1.957166075706481934e+00
2.022660017013549805e+00
2.295754432678222656e+00
2.113631963729858398e+00
1.923986554145812988e+00
1.951702833175659180e+00
2.034781455993652344e+00
1.946589231491088867e+00
1.992141723632812500e+00
1.927292108535766602e+00
2.050384759902954102e+00
2.133169651031494141e+00
1.980460166931152344e+00
2.173108816146850586e+00
1.962982416152954102e+00
2.042286157608032227e+00
2.008491992950439453e+00
2.330220699310302734e+00
1.964649915695190430e+00
2.063763141632080078e+00
1.996985077857971191e+00
2.121442556381225586e+00
2.103431940078735352e+00
1.846695542335510254e+00
1.823571443557739258e+00
2.141158103942871094e+00
1.838749051094055176e+00
1.994495391845703125e+00
2.144348144531250000e+00
1.898796558380126953e+00
1.973990797996520996e+00
1.921562194824218750e+00
1.983347535133361816e+00
1.853655576705932617e+00
2.001942157745361328e+00
1.920092105865478516e+00
2.247475862503051758e+00
2.171779155731201172e+00
2.002266645431518555e+00
1.862304925918579102e+00
1.998906016349792480e+00
1.865550041198730469e+00
2.224759101867675781e+00
2.074161052703857422e+00
2.030251979827880859e+00
2.053190231323242188e+00
2.113245010375976562e+00
2.005473852157592773e+00
1.905786037445068359e+00
2.220922708511352539e+00
1.972294807434082031e+00
1.955576658248901367e+00
2.151798725128173828e+00
1.961309790611267090e+00
2.035943031311035156e+00
2.129604578018188477e+00
1.989895224571228027e+00
2.145483493804931641e+00
2.093286037445068359e+00
2.046525001525878906e+00
1.927810430526733398e+00
1.988564133644104004e+00
2.011067152023315430e+00
2.167489767074584961e+00
1.982075452804565430e+00
2.227161169052124023e+00
2.051229476928710938e+00
1.996010541915893555e+00
2.430685997009277344e+00
1.781686782836914062e+00
2.048138380050659180e+00
2.078231811523437500e+00
2.021775722503662109e+00
2.109494209289550781e+00
1.903629779815673828e+00
2.159797668457031250e+00
2.030871629714965820e+00
2.378537893295288086e+00
2.059626102447509766e+00
1.912510275840759277e+00
2.100215435028076172e+00
1.864196777343750000e+00
2.341126441955566406e+00
1.865927100181579590e+00
2.147623538970947266e+00
2.130965232849121094e+00
2.213832855224609375e+00
1.983918190002441406e+00
2.231536149978637695e+00
1.873973727226257324e+00
1.836471796035766602e+00
2.368301153182983398e+00
1.757073640823364258e+00
2.373881340026855469e+00
2.183372974395751953e+00
2.117291212081909180e+00
2.071595430374145508e+00
2.071726083755493164e+00
2.036897659301757812e+00
2.085717678070068359e+00
2.048548698425292969e+00
2.172991752624511719e+00
2.069342851638793945e+00
2.051332950592041016e+00
2.025586366653442383e+00
2.050176143646240234e+00
2.213381767272949219e+00
1.794345498085021973e+00
2.111990213394165039e+00
2.104219198226928711e+00
1.877824783325195312e+00
2.045538663864135742e+00
2.266671895980834961e+00
2.104117393493652344e+00
1.963894486427307129e+00
2.095903873443603516e+00
2.229532241821289062e+00
1.970981121063232422e+00
2.008298873901367188e+00
1.880057573318481445e+00
2.169733524322509766e+00
2.190945386886596680e+00
2.063028335571289062e+00
1.921930789947509766e+00
2.069513320922851562e+00
1.952422380447387695e+00
2.231177091598510742e+00
2.017031431198120117e+00
1.883919835090637207e+00
1.979343295097351074e+00
2.120150089263916016e+00
2.076214551925659180e+00
2.166800022125244141e+00
2.149275779724121094e+00
2.136744499206542969e+00
2.112864017486572266e+00
2.041480064392089844e+00
2.105191230773925781e+00
2.171998262405395508e+00
1.905754804611206055e+00
2.183220386505126953e+00
2.222347974777221680e+00
2.166434764862060547e+00
2.127287626266479492e+00
2.043628692626953125e+00
1.963361382484436035e+00
2.045229434967041016e+00
2.059087991714477539e+00
1.953248262405395508e+00
2.057413101196289062e+00
1.923225998878479004e+00
2.126545429229736328e+00
1.950721859931945801e+00
1.964316129684448242e+00
2.037156581878662109e+00
1.775545954704284668e+00
2.205837488174438477e+00
2.189323186874389648e+00
2.213641643524169922e+00
2.168543815612792969e+00
2.046145915985107422e+00
2.004836082458496094e+00
1.972942471504211426e+00
1.993206501007080078e+00
1.809814691543579102e+00
2.016034364700317383e+00
2.335748910903930664e+00
2.101107597351074219e+00
2.145918846130371094e+00
2.068078041076660156e+00
2.119674921035766602e+00
2.120998382568359375e+00
1.930583834648132324e+00
1.900586485862731934e+00
1.958890557289123535e+00
1.806595087051391602e+00
2.008884906768798828e+00
2.047168254852294922e+00
2.116519451141357422e+00
2.064129829406738281e+00
1.726359844207763672e+00
2.149995803833007812e+00
2.033766984939575195e+00
1.998467445373535156e+00
1.932883739471435547e+00
2.173729896545410156e+00
2.052272796630859375e+00
2.291501522064208984e+00
2.253230094909667969e+00
1.917681813240051270e+00
2.195584297180175781e+00
1.952802181243896484e+00
2.123223543167114258e+00
2.165927648544311523e+00
2.041394233703613281e+00
2.163192510604858398e+00
2.013502120971679688e+00
1.996315956115722656e+00
1.947738647460937500e+00
1.947498559951782227e+00
2.111556291580200195e+00
2.065840721130371094e+00
2.056208372116088867e+00
1.931288123130798340e+00
2.076370954513549805e+00
2.247595310211181641e+00
1.988328814506530762e+00
2.186334609985351562e+00
2.223832130432128906e+00
2.206623077392578125e+00
2.112560033798217773e+00
1.953561305999755859e+00
1.992506384849548340e+00
1.978991150856018066e+00
1.956828832626342773e+00
1.910064101219177246e+00
1.935612201690673828e+00
2.197237491607666016e+00
2.074187755584716797e+00
2.131313562393188477e+00
2.039912462234497070e+00
2.071270465850830078e+00
2.055491447448730469e+00
1.866273164749145508e+00
2.193906307220458984e+00
2.113899230957031250e+00
2.233580589294433594e+00
2.136396408081054688e+00
2.018764257431030273e+00
2.023281097412109375e+00
1.974591612815856934e+00
1.962980628013610840e+00
1.960599422454833984e+00
2.163977861404418945e+00
2.173334360122680664e+00
1.943914651870727539e+00
1.997682094573974609e+00
1.846905827522277832e+00
1.969199061393737793e+00
1.991886019706726074e+00
2.134722232818603516e+00
2.185819625854492188e+00
2.209708452224731445e+00
2.039651393890380859e+00
2.131244421005249023e+00
1.986354708671569824e+00
2.089652299880981445e+00
2.079810142517089844e+00
2.222184896469116211e+00
2.079618215560913086e+00
2.062934875488281250e+00
1.959026336669921875e+00
1.881310939788818359e+00
2.204198360443115234e+00
2.042731285095214844e+00
2.268600940704345703e+00
2.258956193923950195e+00
2.069626331329345703e+00
2.014354705810546875e+00
2.151121616363525391e+00
1.950759887695312500e+00
1.911566972732543945e+00
2.029266595840454102e+00
1.895834803581237793e+00
1.867024660110473633e+00
2.030456304550170898e+00
2.087985277175903320e+00
2.251371622085571289e+00
2.014784812927246094e+00
2.427143096923828125e+00
1.786388158798217773e+00
1.859227657318115234e+00
2.047086000442504883e+00
2.206927776336669922e+00
1.927548050880432129e+00
2.273805379867553711e+00
1.920443177223205566e+00
2.309721708297729492e+00
2.202079772949218750e+00
2.186035394668579102e+00
2.114758968353271484e+00
1.957882523536682129e+00
2.309189558029174805e+00
1.939173340797424316e+00
2.215248584747314453e+00
2.053160905838012695e+00
2.053204059600830078e+00
1.916358351707458496e+00
2.014331340789794922e+00
1.826222062110900879e+00
2.195606946945190430e+00
2.034126758575439453e+00
1.939674019813537598e+00
2.300558567047119141e+00
2.098099231719970703e+00
1.935635089874267578e+00
2.004816293716430664e+00
1.992783069610595703e+00
1.881835460662841797e+00
2.054767847061157227e+00
2.084232807159423828e+00
1.862716794013977051e+00
1.939079761505126953e+00
1.900917530059814453e+00
2.028984546661376953e+00
1.907908916473388672e+00
2.152774572372436523e+00
1.893955469131469727e+00
2.196593999862670898e+00
1.823455095291137695e+00
1.947916984558105469e+00
1.990150451660156250e+00
1.961817622184753418e+00
1.951455473899841309e+00
2.062723398208618164e+00
2.015307426452636719e+00
2.238873481750488281e+00
1.985908269882202148e+00
2.051651716232299805e+00
2.181041717529296875e+00
1.992585659027099609e+00
1.965811371803283691e+00
2.285115480422973633e+00
2.166422843933105469e+00
2.161919116973876953e+00
2.069681167602539062e+00
1.972109198570251465e+00
2.044099807739257812e+00
1.934548616409301758e+00
2.192228078842163086e+00
1.891399621963500977e+00
2.198421716690063477e+00
1.989613294601440430e+00
2.110507965087890625e+00
2.154657602310180664e+00
2.044815540313720703e+00
2.143601894378662109e+00
2.087752580642700195e+00
2.025978088378906250e+00
2.091449022293090820e+00
1.858631610870361328e+00
2.242206573486328125e+00
1.948516607284545898e+00
2.010110139846801758e+00
2.086493015289306641e+00
2.077290534973144531e+00
2.282125711441040039e+00
2.010932922363281250e+00
2.038531541824340820e+00
1.853010416030883789e+00
1.994801044464111328e+00
2.001765012741088867e+00
2.348143577575683594e+00
2.258202791213989258e+00
2.366562128067016602e+00
1.961336731910705566e+00
2.059714555740356445e+00
2.244627714157104492e+00
1.931060791015625000e+00
2.086317062377929688e+00
1.966390132904052734e+00
2.219760656356811523e+00
1.932948827743530273e+00
2.092662096023559570e+00
2.054403066635131836e+00
1.983380794525146484e+00
1.968346238136291504e+00
2.061896800994873047e+00
1.944648265838623047e+00
1.993983268737792969e+00
1.894614934921264648e+00
2.082741737365722656e+00
1.839077711105346680e+00
2.165287017822265625e+00
1.999816656112670898e+00
2.077331066131591797e+00
1.861431002616882324e+00
2.363347053527832031e+00
2.080746650695800781e+00
2.041529178619384766e+00
2.000789403915405273e+00
1.985536694526672363e+00
2.097465038299560547e+00
2.045809507369995117e+00
2.199962139129638672e+00
2.164924144744873047e+00
2.155040502548217773e+00
2.003791809082031250e+00
2.069046020507812500e+00
2.147434711456298828e+00
1.934933662414550781e+00
1.820190906524658203e+00
2.273221254348754883e+00
2.234540939331054688e+00
2.201152801513671875e+00
1.862990617752075195e+00
2.142827749252319336e+00
2.264187812805175781e+00
2.018314123153686523e+00
1.849059343338012695e+00
2.119987487792968750e+00
1.969979524612426758e+00
2.171233177185058594e+00
1.931265115737915039e+00
1.989267587661743164e+00
2.244581937789916992e+00
1.903666496276855469e+00
2.217200517654418945e+00
2.033544301986694336e+00
2.293736457824707031e+00
1.982365250587463379e+00
2.227954626083374023e+00
2.184618949890136719e+00
2.142203807830810547e+00
2.172686100006103516e+00
2.204240798950195312e+00
2.288255214691162109e+00
1.913418292999267578e+00
2.089118003845214844e+00
2.048613548278808594e+00
1.929464459419250488e+00
2.062969446182250977e+00
1.879805445671081543e+00
1.807027101516723633e+00
2.104786872863769531e+00
2.006268262863159180e+00
2.082525730133056641e+00
2.090674400329589844e+00
2.069115161895751953e+00
1.975079774856567383e+00
2.193394184112548828e+00
1.759642362594604492e+00
2.077339649200439453e+00
2.042300224304199219e+00
1.790574193000793457e+00
2.011786222457885742e+00
2.019983768463134766e+00
1.936775684356689453e+00
2.087828874588012695e+00
1.865525245666503906e+00
2.158421516418457031e+00
1.982455968856811523e+00
2.099806308746337891e+00
2.128252506256103516e+00
2.147442340850830078e+00
2.037961006164550781e+00
2.015749931335449219e+00
1.951092600822448730e+00
1.848322272300720215e+00
1.978027582168579102e+00
2.171804428100585938e+00
1.802565097808837891e+00
1.815168857574462891e+00
1.825375676155090332e+00
1.963762998580932617e+00
2.232508897781372070e+00
2.224748849868774414e+00
1.874998807907104492e+00
2.070795536041259766e+00
1.960638642311096191e+00
2.210571765899658203e+00
2.040560483932495117e+00
2.001664876937866211e+00
1.901289343833923340e+00
2.054480075836181641e+00
1.937770366668701172e+00
2.069769382476806641e+00
1.984004974365234375e+00
2.192484855651855469e+00
2.237146854400634766e+00
2.292634010314941406e+00
1.984666585922241211e+00
1.946722030639648438e+00
1.974228739738464355e+00
1.973872661590576172e+00
2.097039699554443359e+00
2.259648799896240234e+00
2.319654464721679688e+00
2.175929069519042969e+00
2.021082878112792969e+00
2.023362874984741211e+00
1.989193916320800781e+00
1.903927326202392578e+00
2.128622293472290039e+00
2.092594385147094727e+00
1.915636539459228516e+00
2.180878877639770508e+00
1.961988925933837891e+00
2.437730789184570312e+00
2.029819726943969727e+00
2.098773479461669922e+00
2.006819725036621094e+00
2.102308511734008789e+00
2.042521476745605469e+00
2.166862964630126953e+00
2.010999679565429688e+00
2.013073444366455078e+00
2.116762161254882812e+00
1.986416459083557129e+00
2.181395292282104492e+00
2.161126613616943359e+00
2.113486051559448242e+00
2.116147994995117188e+00
1.962342262268066406e+00
2.066627979278564453e+00
2.216338157653808594e+00
1.941135048866271973e+00
1.965273857116699219e+00
2.000138998031616211e+00
2.063179492950439453e+00
2.004155874252319336e+00
2.123178958892822266e+00
1.993615150451660156e+00
2.045985221862792969e+00
1.949060916900634766e+00
2.132227659225463867e+00
2.118569374084472656e+00
1.880054593086242676e+00
2.112607717514038086e+00
2.108591556549072266e+00
2.071219205856323242e+00
2.130591630935668945e+00
2.061285972595214844e+00
2.003412485122680664e+00
2.151764154434204102e+00
1.890463948249816895e+00
1.870673656463623047e+00
1.946468114852905273e+00
2.117118120193481445e+00
2.130757331848144531e+00
2.029407262802124023e+00
2.425987958908081055e+00
2.061730384826660156e+00
1.988867759704589844e+00
1.908145546913146973e+00
2.119137763977050781e+00
2.010051727294921875e+00
1.841341376304626465e+00
1.843564510345458984e+00
2.020997524261474609e+00
2.065612316131591797e+00
2.037584304809570312e+00
1.917703628540039062e+00
2.153825521469116211e+00
2.311634063720703125e+00
2.280282020568847656e+00
1.746678352355957031e+00
1.803085088729858398e+00
1.976212143898010254e+00
2.200674057006835938e+00
1.823450088500976562e+00
2.063041210174560547e+00
1.826985120773315430e+00
2.026718616485595703e+00
2.067620992660522461e+00
2.042102575302124023e+00
2.080434322357177734e+00
1.998716473579406738e+00
2.152909994125366211e+00
2.068884134292602539e+00
2.212045192718505859e+00
2.134964942932128906e+00
2.151196479797363281e+00
2.202755212783813477e+00
1.824050426483154297e+00
2.034402132034301758e+00
2.069760799407958984e+00
2.130929946899414062e+00
2.031056880950927734e+00
2.186916589736938477e+00
2.192980289459228516e+00
2.215277194976806641e+00
2.216292858123779297e+00
2.127332448959350586e+00
2.035983324050903320e+00
2.116575002670288086e+00
2.272969245910644531e+00
1.989744186401367188e+00
1.957670331001281738e+00
1.927803993225097656e+00
1.953365683555603027e+00
2.044267892837524414e+00
2.094491004943847656e+00
2.108537435531616211e+00
2.096388101577758789e+00
2.004615783691406250e+00
1.902959227561950684e+00
2.431355714797973633e+00
2.129240989685058594e+00
1.939596056938171387e+00
2.121644258499145508e+00
2.041082859039306641e+00
2.161873102188110352e+00
1.952632069587707520e+00
1.900718450546264648e+00
1.880533218383789062e+00
1.813092947006225586e+00
1.859973430633544922e+00
1.768938422203063965e+00
1.975186586380004883e+00
1.944161415100097656e+00
1.975150704383850098e+00
2.071915149688720703e+00
1.960960149765014648e+00
2.068377733230590820e+00
2.031363010406494141e+00
1.955659270286560059e+00
2.049649715423583984e+00
1.954104304313659668e+00
1.964888811111450195e+00
1.944792032241821289e+00
2.051260709762573242e+00
2.189994335174560547e+00
2.086194992065429688e+00
1.851315379142761230e+00
2.294890880584716797e+00
1.964177131652832031e+00
2.160814762115478516e+00
2.008536577224731445e+00
2.249741077423095703e+00
1.862491488456726074e+00
2.434072256088256836e+00
1.996120810508728027e+00
1.962043642997741699e+00
2.062282800674438477e+00
2.098082780838012695e+00
2.071634769439697266e+00
2.055421352386474609e+00
2.087489366531372070e+00
2.070611476898193359e+00
2.081227779388427734e+00
2.044134378433227539e+00
2.098157405853271484e+00
1.957510590553283691e+00
2.044924736022949219e+00
1.992418050765991211e+00
1.979260325431823730e+00
1.992615938186645508e+00
2.062511682510375977e+00
2.072604894638061523e+00
2.104510307312011719e+00
1.985208511352539062e+00
1.873841285705566406e+00
1.994046092033386230e+00
2.167884826660156250e+00
2.205079555511474609e+00
1.980931043624877930e+00
1.924436330795288086e+00
2.145366907119750977e+00
1.739705801010131836e+00
1.734775424003601074e+00
2.160444021224975586e+00
1.940380334854125977e+00
2.081108570098876953e+00
1.915505051612854004e+00
2.291562795639038086e+00
2.008314609527587891e+00
2.024558067321777344e+00
1.854641318321228027e+00
2.018200159072875977e+00
2.192918300628662109e+00
1.877563953399658203e+00
1.969529986381530762e+00
1.930631637573242188e+00
2.143312215805053711e+00
1.981295943260192871e+00
2.072230577468872070e+00
2.197321414947509766e+00
2.097409963607788086e+00
2.024160861968994141e+00
2.098014593124389648e+00
2.016413927078247070e+00
2.013835906982421875e+00
2.113123655319213867e+00
2.056375265121459961e+00
2.004747390747070312e+00
2.140728235244750977e+00
2.110663652420043945e+00
1.919598102569580078e+00
1.957827568054199219e+00
1.915847778320312500e+00
1.920840024948120117e+00
2.288546562194824219e+00
2.255757093429565430e+00
1.847135782241821289e+00
2.057821750640869141e+00
1.866300225257873535e+00
2.004235267639160156e+00
2.005398988723754883e+00
1.985026836395263672e+00
2.014526367187500000e+00
2.154186248779296875e+00
1.976868510246276855e+00
2.035589694976806641e+00
2.020099163055419922e+00
1.921629667282104492e+00
2.206650257110595703e+00
1.793564081192016602e+00
2.229026556015014648e+00
1.961024522781372070e+00
2.208611726760864258e+00
2.032159805297851562e+00
1.988099813461303711e+00
2.219443321228027344e+00
2.022315979003906250e+00
1.962567090988159180e+00
1.866088867187500000e+00
2.010622024536132812e+00
2.020952463150024414e+00
1.951062083244323730e+00
2.078062534332275391e+00
2.087406396865844727e+00
1.843556880950927734e+00
1.990067839622497559e+00
1.941756963729858398e+00
2.062478542327880859e+00
2.219746351242065430e+00
1.941966891288757324e+00
2.036217212677001953e+00
2.124322891235351562e+00
2.192853450775146484e+00
2.009471178054809570e+00
2.085228204727172852e+00
2.170757770538330078e+00
2.120847463607788086e+00
2.095598936080932617e+00
2.030221223831176758e+00
1.868440508842468262e+00
1.979197502136230469e+00
2.260586977005004883e+00
1.765316247940063477e+00
2.355889320373535156e+00
1.957273602485656738e+00
2.044176816940307617e+00
2.293905735015869141e+00
2.025127887725830078e+00
2.036574363708496094e+00
1.971695661544799805e+00
2.160986423492431641e+00
2.043583869934082031e+00
2.151050329208374023e+00
1.939867734909057617e+00
2.172288894653320312e+00
1.946124434471130371e+00
1.975475549697875977e+00
2.092206001281738281e+00
2.154511451721191406e+00
2.066327810287475586e+00
2.134386301040649414e+00
2.028369426727294922e+00
1.906661987304687500e+00
2.125671625137329102e+00
1.851462244987487793e+00
2.220105886459350586e+00
1.864763975143432617e+00
2.061872482299804688e+00
1.933723688125610352e+00
2.006981849670410156e+00
1.990171432495117188e+00
2.037960529327392578e+00
2.102522373199462891e+00
2.159461021423339844e+00
1.823235034942626953e+00
2.296056270599365234e+00
2.454209327697753906e+00
1.929572939872741699e+00
2.148004293441772461e+00
2.022279500961303711e+00
2.138470411300659180e+00
1.876772046089172363e+00
1.745030999183654785e+00
1.989682435989379883e+00
1.922482848167419434e+00
2.169758796691894531e+00
2.294826984405517578e+00
2.119021654129028320e+00
2.094672203063964844e+00
2.178682327270507812e+00
2.120953321456909180e+00
2.262946605682373047e+00
2.083207845687866211e+00
2.111681461334228516e+00
1.983210325241088867e+00
2.140373468399047852e+00
2.166458606719970703e+00
2.327822446823120117e+00
1.874615669250488281e+00
2.023668766021728516e+00
1.940897464752197266e+00
2.153583049774169922e+00
1.916321277618408203e+00
2.096507310867309570e+00
2.188691139221191406e+00
1.904348015785217285e+00
2.046903371810913086e+00
2.020513057708740234e+00
1.890324950218200684e+00
2.165963649749755859e+00
2.053003549575805664e+00
2.169690608978271484e+00
2.005925655364990234e+00
1.912571430206298828e+00
2.465859889984130859e+00
1.867109298706054688e+00
2.143651008605957031e+00
1.964402914047241211e+00
2.279118061065673828e+00
1.930464386940002441e+00
1.895325183868408203e+00
2.088161230087280273e+00
2.148165464401245117e+00
2.118370771408081055e+00
1.817228674888610840e+00
2.097425937652587891e+00
2.113927364349365234e+00
2.123313188552856445e+00
2.507897615432739258e+00
1.785724043846130371e+00
1.935627579689025879e+00
2.162166357040405273e+00
2.192154169082641602e+00
2.142292737960815430e+00
2.203727722167968750e+00
1.846407413482666016e+00


==> data/nspsr_comparison_dsdf.csv <==
x,y
0,0
0.05,0.036399451867078
0.1,0.072713257965057
0.15,0.109284001370332
0.2,0.144398766700925
0.25,0.183710174717369
0.3,0.221223021582734
0.35,0.265758821514217
0.4,0.311151079136691
0.45,0.353888317917095
0.5,0.401250428228846
0.55,0.446128811236725
0.6,0.490750256937307
0.65,0.533744433025009
0.7,0.575453922576225
0.75,0.622302158273381
0.8,0.66983556012333
0.85,0.7154847550531
0.9,0.767129153819801
0.95,0.83187735525865
1,0.979701952723535


==> data/nspsr_comparison_nspsr.csv <==
x,y
0,0
0.05,0.029890373415553
0.1,0.059352517985612
0.15,0.089499828708462
0.2,0.122130866735183
0.25,0.149794450154162
0.3,0.179085303186023
0.35,0.212829736211031
0.4,0.247173689619733
0.45,0.282545392257622
0.5,0.317831449126413
0.55,0.355601233299075
0.6,0.390715998629668
0.65,0.431997259335389
0.7,0.473192874272011
0.75,0.519355943816375
0.8,0.569458718739294
0.85,0.624357656731757
0.9,0.687136005481329
0.95,0.767728674203494
1,1


==> data/partial_data_y_th_0.2.csv <==
Unnamed: 0,mesh_nr,y_th,abs_dist,std,var,source
0,23,0.2,3.363641213463069,2.0765698,5.5961285,uncertainty/2026-04-16-13-00-38-cuda_nr=7
1,23,0.2,3.4570184491284874,2.136686,5.8506174,uncertainty/2026-04-16-13-00-38-cuda_nr=7
2,23,0.2,3.3933428454284247,2.2358143,6.4568787,uncertainty/2026-04-16-13-00-38-cuda_nr=7
3,23,0.2,3.414281176522932,2.1486804,5.954666,uncertainty/2026-04-16-13-00-38-cuda_nr=7
4,23,0.2,3.2858822580015983,2.2122135,6.223138,uncertainty/2026-04-16-13-00-38-cuda_nr=7
0,24,0.2,4.520482561757192,2.107094,5.679586,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
1,24,0.2,4.649587146388972,2.2540524,6.4463606,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
2,24,0.2,4.587983283524705,2.1489751,5.931173,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
3,24,0.2,4.478080840275119,2.0984774,5.634063,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
4,24,0.2,4.547458437584465,2.147109,5.874579,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
0,43,0.2,3.6169688121037193,2.3880568,7.23192,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
1,43,0.2,3.524329314024905,2.3069403,6.717971,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
2,43,0.2,3.6010660234700125,2.3319352,6.889294,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
3,43,0.2,3.6017638925905344,2.3545334,6.9571214,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
4,43,0.2,3.5364517150093318,2.3478482,6.9318357,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
0,44,0.2,3.6020057605769527,2.6893737,9.159993,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
1,44,0.2,3.638968138952602,2.5662735,8.411834,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
2,44,0.2,4.073850950746354,2.4963238,7.904036,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
3,44,0.2,3.82023048907132,2.51308,8.070812,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
4,44,0.2,3.625006522336137,2.5852778,8.5634775,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"


==> data/partial_data_y_th_0.4.csv <==
Unnamed: 0,mesh_nr,y_th,abs_dist,std,var,source
5,23,0.4,2.48556196697772,1.4234405,3.0627227,uncertainty/2026-04-16-13-00-38-cuda_nr=7
6,23,0.4,2.572583366050884,1.4825383,3.211339,uncertainty/2026-04-16-13-00-38-cuda_nr=7
7,23,0.4,2.5207082610159257,1.4675642,3.129344,uncertainty/2026-04-16-13-00-38-cuda_nr=7
8,23,0.4,2.338634080485881,1.4810812,3.2701175,uncertainty/2026-04-16-13-00-38-cuda_nr=7
9,23,0.4,2.4098701067025323,1.516357,3.392536,uncertainty/2026-04-16-13-00-38-cuda_nr=7
5,24,0.4,1.3942301766750806,1.3733433,2.5991335,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
6,24,0.4,1.7841086728522075,1.3929226,2.6222262,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
7,24,0.4,1.4339849864688274,1.4268727,2.770936,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
8,24,0.4,1.7867081146530015,1.4683281,2.9651837,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
9,24,0.4,1.5164901835478966,1.3681346,2.5149925,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
5,43,0.4,2.2456186179932773,1.5301477,3.3137639,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
6,43,0.4,2.3235542856546707,1.4808283,3.040789,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
7,43,0.4,2.1184095214734726,1.5031965,3.1832478,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
8,43,0.4,2.2632009666017887,1.5338693,3.3130913,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
9,43,0.4,2.857203754661616,1.6182034,3.6587925,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
5,44,0.4,3.68612635015171,1.9782345,5.881253,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
6,44,0.4,3.615174278547582,2.0419176,6.331224,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
7,44,0.4,3.755065241900725,2.0177734,6.063095,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
8,44,0.4,3.93771372396324,1.982718,5.9703236,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
9,44,0.4,3.784402155242221,1.9584923,5.8208203,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"


==> data/partial_data_y_th_0.6.csv <==
Unnamed: 0,mesh_nr,y_th,abs_dist,std,var,source
10,23,0.6,2.193755117981401,1.1624048,2.6129847,uncertainty/2026-04-16-13-00-38-cuda_nr=7
11,23,0.6,2.323788764402214,1.0768616,2.190374,uncertainty/2026-04-16-13-00-38-cuda_nr=7
12,23,0.6,2.04035047583917,1.1772391,2.534668,uncertainty/2026-04-16-13-00-38-cuda_nr=7
13,23,0.6,2.161138338405663,1.0430946,1.8187397,uncertainty/2026-04-16-13-00-38-cuda_nr=7
14,23,0.6,1.9574321486960984,1.2667046,3.2410076,uncertainty/2026-04-16-13-00-38-cuda_nr=7
10,24,0.6,0.9211910561645432,0.7705789,0.7509968,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
11,24,0.6,0.9951602627957312,0.8000183,0.81395364,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
12,24,0.6,0.8571342165213756,0.7866706,0.7876735,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
13,24,0.6,0.8765210872891109,0.73613703,0.66674536,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
14,24,0.6,1.1139448733007695,0.8181007,0.86543304,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
10,43,0.6,0.9315645030609424,0.9013489,1.2535876,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
11,43,0.6,1.100122948826567,1.0237503,1.7440008,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
12,43,0.6,1.1177140835464177,1.0210904,1.666808,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
13,43,0.6,1.1179308797070628,0.99771065,1.5280554,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
14,43,0.6,0.9367808510011526,0.94388086,1.377616,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
10,44,0.6,1.6001080687626834,1.0093098,1.6090485,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
11,44,0.6,1.7240172989982363,1.0192405,1.6496407,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
12,44,0.6,1.7563290929857407,1.06181,1.8083519,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
13,44,0.6,1.9829168610356096,0.96826345,1.4118716,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
14,44,0.6,1.7694809332042238,1.0061234,1.6006756,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"


==> data/partial_data_y_th_0.8.csv <==
Unnamed: 0,mesh_nr,y_th,abs_dist,std,var,source
15,23,0.8,1.495968498660681,0.6695622,0.59729123,uncertainty/2026-04-16-13-00-38-cuda_nr=7
16,23,0.8,1.502814601966196,0.6471623,0.52318424,uncertainty/2026-04-16-13-00-38-cuda_nr=7
17,23,0.8,1.5780662524846498,0.66851,0.55774045,uncertainty/2026-04-16-13-00-38-cuda_nr=7
18,23,0.8,1.555290434666471,0.674889,0.61636806,uncertainty/2026-04-16-13-00-38-cuda_nr=7
19,23,0.8,1.1250003060966016,0.6493821,0.53629994,uncertainty/2026-04-16-13-00-38-cuda_nr=7
15,24,0.8,0.7143496041565907,0.5227032,0.2945931,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
16,24,0.8,0.7977571586592785,0.55182123,0.33152667,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
17,24,0.8,0.7400135973747296,0.54361457,0.32901403,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
18,24,0.8,0.9396035500949512,0.5394318,0.311685,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
19,24,0.8,0.8360055085299455,0.59845394,0.39298618,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
15,43,0.8,0.8264169644873931,0.5631208,0.37647757,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
16,43,0.8,0.7336222496977561,0.55178577,0.36291552,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
17,43,0.8,0.7785069148391247,0.56535625,0.38615018,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
18,43,0.8,0.8667421692260822,0.5625504,0.3821434,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
19,43,0.8,0.7463427318526822,0.57061076,0.40334037,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
15,44,0.8,0.8296044731218952,0.5806084,0.4029829,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
16,44,0.8,0.7409443062231186,0.54106694,0.3390102,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
17,44,0.8,1.0005531707859163,0.59339726,0.42213205,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
18,44,0.8,0.8767325623788051,0.5720283,0.39101952,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
19,44,0.8,0.7842248462929251,0.56893367,0.37685594,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"


==> data/partial_data_y_th_1.0.csv <==
Unnamed: 0,mesh_nr,y_th,abs_dist,std,var,source
20,23,1.0,0.9711947359437404,0.48437652,0.25185344,uncertainty/2026-04-16-13-00-38-cuda_nr=7
21,23,1.0,2.004759844299932,0.61470115,0.4258026,uncertainty/2026-04-16-13-00-38-cuda_nr=7
22,23,1.0,1.973055802300012,0.5635469,0.33321196,uncertainty/2026-04-16-13-00-38-cuda_nr=7
23,23,1.0,1.8581578791633089,0.5679534,0.3444087,uncertainty/2026-04-16-13-00-38-cuda_nr=7
24,23,1.0,1.9627276604648256,0.5643269,0.33676592,uncertainty/2026-04-16-13-00-38-cuda_nr=7
20,24,1.0,0.7599506349067698,0.47688246,0.23911841,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
21,24,1.0,0.8180966932392596,0.45224604,0.21188614,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
22,24,1.0,0.8262773712614397,0.48791444,0.24940717,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
23,24,1.0,0.6963057727355545,0.46202445,0.2235443,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
24,24,1.0,0.8247716745450285,0.46026984,0.22009367,"uncertainty/2026-04-16-13-12-56-cuda_nr=6,mesh_nr=24"
20,43,1.0,0.6755962194862505,0.43758446,0.19794175,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
21,43,1.0,0.7423396157887807,0.46975034,0.23204309,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
22,43,1.0,0.6609207741125138,0.4513396,0.2114703,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
23,43,1.0,0.6109466587202875,0.44653583,0.20829678,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
24,43,1.0,0.7274830070887487,0.4694492,0.23022225,"uncertainty/2026-04-16-13-12-58-cuda_nr=5,mesh_nr=43"
20,44,1.0,0.7050192506503371,0.44581175,0.21057475,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
21,44,1.0,0.6316494295722436,0.4326985,0.1934213,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
22,44,1.0,0.6583918245285039,0.45371363,0.21330921,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
23,44,1.0,1.2079945471777092,0.49273872,0.2591707,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"
24,44,1.0,1.1377266949507991,0.49128276,0.26061192,"uncertainty/2026-04-16-13-13-00-cuda_nr=4,mesh_nr=44"


==> data/results_HMC_short.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.045890289366235,0.050446663163426,0.044089232390655,0.044467604655202,0.051471884364534,0.047045374604291,0.045937334041423,0.046593716907872,0.048681182510179,0.050396475770925,0.045108791791969,0.048227825780286,0.053487563054444,0.047374024130589,0.045312770750303,0.044768349817803,0.04892264217591,0.050850460666194,0.048491918013664,0.047212941797081
0.09107047754305,0.102732527588019,0.090286316529071,0.091019628278617,0.099682707562136,0.090925079141752,0.092759780492123,0.092657959759972,0.094795539033457,0.095066079295154,0.093224836370069,0.096014812202433,0.106279352930944,0.095723917672108,0.09192514295616,0.085198681242408,0.091045566937478,0.097625797306875,0.093317780369938,0.093722525057148
0.135451801881768,0.152653704676826,0.135165993325136,0.133402813965607,0.148774898642693,0.139553288779458,0.14037882811117,0.136074832333216,0.143388210302708,0.140528634361233,0.13302671148063,0.138423558455299,0.155940163506697,0.14513839602555,0.139837116617571,0.126756897449245,0.139350052984811,0.145375620127569,0.139976670554908,0.140847547037102
0.180898278004616,0.204326502014363,0.180309151589672,0.175264894910544,0.195839943592456,0.182113964122406,0.188086386971145,0.181609601129545,0.187732342007435,0.186167400881057,0.178135503272599,0.184799858931405,0.205166115846234,0.194109297374024,0.188442211055276,0.173607496095783,0.185005298481102,0.191885187810064,0.190218296950508,0.19061016353086
0.227676193857625,0.252671220879313,0.226506235728087,0.221903769324301,0.248369469416534,0.224762574744988,0.239688440431935,0.224585245322979,0.23101433882103,0.236299559471366,0.223244295064567,0.229941809204726,0.254392068185771,0.245031937544358,0.238606827239646,0.215512753774076,0.230042387848817,0.245836286321758,0.236127312114647,0.243186214172674
0.2686845375466,0.295498335960764,0.273142455647286,0.263939551849922,0.296756566190728,0.271368272951108,0.288812179146752,0.270296505471232,0.273499734466277,0.284140969162996,0.27074119936317,0.272438723329219,0.300139154635589,0.295067423704755,0.284092878184024,0.257418011452368,0.280113034263511,0.293851878100638,0.276953841026495,0.293036750483559
0.312089472749867,0.340952881415309,0.319515194098015,0.304498870939725,0.3397673188789,0.319996482588815,0.339440608957338,0.320155312389693,0.313949371570189,0.332599118942731,0.316292234211923,0.318462352318815,0.343016176726387,0.341997870830376,0.329925489516548,0.303487766788131,0.324885199576121,0.340272856130404,0.31728045325779,0.34271144716019
0.357447186224037,0.385181292695744,0.3633409450202,0.350269237450061,0.382601797990481,0.362996834329933,0.384581341830412,0.365337098482174,0.358913081961409,0.379647577092511,0.361135680169821,0.359460412625639,0.386762915289616,0.386621717530163,0.373332178132039,0.345653305570016,0.371246909219357,0.385542168674699,0.35944009331778,0.386495516089326
0.402449849103497,0.425731301453845,0.407957140347795,0.390568004168838,0.423849814912745,0.40722827998593,0.430430164630908,0.412636780797741,0.399805275269959,0.423964757709251,0.406952060852645,0.404866866513842,0.429465994085928,0.43319730305181,0.41873158897938,0.387211521776852,0.416195690568704,0.429305457122608,0.399350108315281,0.427202391419026
0.443014379549086,0.467857768435803,0.448972422272967,0.440420357825256,0.468447029790234,0.452075272599367,0.474685785094707,0.461613130956583,0.44361833952912,0.469251101321586,0.451087917919689,0.447451948509963,0.475734910419203,0.476046841731725,0.468116444290418,0.429290300190873,0.46070293182621,0.472625797306874,0.437343776037327,0.471074380165289
0.487040653293094,0.514100543002277,0.493939926225189,0.488709397255515,0.510752688172043,0.494723883221949,0.520003540449637,0.510236498411578,0.486634802619933,0.510748898678414,0.498938616663718,0.4948862634456,0.519307705687946,0.518985095812633,0.511956333391093,0.47917751171265,0.506093253267397,0.512579730687456,0.474920846525579,0.512045014946369
0.533108467956684,0.56086880364337,0.538029158615844,0.531439986103874,0.55676009166226,0.536141399929652,0.56372809346787,0.552947405577127,0.5298282881926,0.54784140969163,0.548646736246241,0.540733556691941,0.564185075665333,0.560326472675656,0.555882862588806,0.528804442130835,0.55210173083716,0.557051736357194,0.517080486585569,0.555917003692632
0.587519971595952,0.604133823787003,0.584401897066573,0.578078860517631,0.599858981138727,0.576767499120647,0.608514781377235,0.600688316272503,0.575411577270313,0.593920704845815,0.600919865558111,0.5863163463234,0.608714559053748,0.604950319375444,0.599809391786519,0.581207704320666,0.600317908866125,0.59913182140326,0.556990501583069,0.600404431158783
0.64299662701935,0.644508670520231,0.627876339364131,0.625759944415494,0.640754450907809,0.618712627506156,0.656753407682776,0.647458524532298,0.622145512480085,0.635594713656388,0.646824694852291,0.632692646799506,0.657157766568099,0.648864442867282,0.645901923410154,0.632743362831858,0.648710702931826,0.641920623671155,0.601566405599067,0.646386495516089
0.695100301793006,0.68637239446488,0.675478658001054,0.676220253604308,0.684205887537458,0.663559620119592,0.700743494423792,0.697670314154606,0.673570543459019,0.680969162995595,0.700247656111799,0.683653676600247,0.704557314315533,0.692334989354152,0.692167735227863,0.68601422870033,0.702843518191452,0.685595322466336,0.653474420929845,0.694478635484438
0.745606248890467,0.733578560168156,0.730897593535921,0.733976029181866,0.730389564604266,0.717991558213155,0.748274030801912,0.753176844334628,0.728713046556913,0.733568281938326,0.748275252078542,0.739199435725622,0.752478691946426,0.746185237757275,0.743805233061861,0.739718896408121,0.756269869304133,0.73582565556343,0.710464922512915,0.748109723931774
0.802236818746671,0.784988614468383,0.785877393290005,0.792947715824214,0.77895293495505,0.780337671473795,0.800849707912905,0.808506883162725,0.786156841918924,0.787224669603524,0.800106138333628,0.791571151472403,0.809097234301618,0.803672817601136,0.798821694680298,0.796286656255422,0.811638996820911,0.790219702338767,0.77070488251958,0.803675048355899
0.855316882655778,0.843580311788404,0.84612682241349,0.855046030918881,0.834831658734356,0.838462891311994,0.858559036997699,0.860571831980233,0.844485749690211,0.843259911894273,0.854590482929418,0.848703932287075,0.858584101582884,0.857434350603265,0.851152313290591,0.851726531320493,0.866125044154009,0.848688873139617,0.835277453757707,0.861438368208194
0.907598082726788,0.9033105622701,0.904092745476901,0.910283133576515,0.894412127622069,0.901072810411537,0.910603646663126,0.913872220261207,0.90529297220747,0.900881057268722,0.90845568724571,0.906542056074766,0.90981040180901,0.913857345635202,0.907121815976434,0.908034010064203,0.916460614623808,0.908043940467753,0.898183636060656,0.916915772815192
0.996715781998935,0.996759502539849,0.996838222378359,0.997915581031787,0.996650802044774,0.996834329933169,0.996548061603824,0.997440875397106,0.997344662772172,0.996740088105727,0.997081195825226,0.99779580320931,0.995738389285093,0.997515968772179,0.997314156991856,0.998264792642721,0.997527375485694,0.9968993621545,0.996000666555574,0.997450325303323


==> data/results_Hessian_short.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.046689153204332,0.059992993519005,0.042332689267522,0.038301198540907,0.04151242728715,0.040362293352093,0.039476013453709,0.04226967878574,0.059302531421491,0.037444933920705,0.039624977887847,0.047257979192382,0.046094973038789,0.040010645848119,0.041067405995495,0.046243276071491,0.043535853055457,0.034904323175053,0.051824695884019,0.039124318621417
0.091159240191727,0.116920651602733,0.086685403126647,0.087371895084245,0.09130971267407,0.086967991558213,0.075677110993096,0.084539357571479,0.118782085324836,0.082555066079295,0.084468423845746,0.093986951154999,0.097843103148374,0.084457061745919,0.089239299948016,0.094048238764532,0.08318615330272,0.075035435861091,0.104482586235627,0.086688939687005
0.139801171666962,0.168243124890524,0.132706832952749,0.140090324821956,0.144544332804513,0.140608512135069,0.123561692334926,0.137575008824568,0.171092228713046,0.133568281938326,0.141340880948169,0.15147240345618,0.159940859279875,0.137242725337119,0.137411193900537,0.144629533229221,0.131755563405157,0.122253720765415,0.153391101483086,0.132055565324424
0.199982247470265,0.215799614643545,0.193746706481644,0.198627757512593,0.204741759210294,0.198206120295463,0.176402903168702,0.191493116837275,0.222871304655691,0.194537444933921,0.204670086679639,0.202433433256921,0.216211515046095,0.188342796309439,0.186882689308612,0.201717855283706,0.180766513599435,0.170535081502481,0.20338276953841,0.184631615966239
0.25554766554234,0.264932562620424,0.26111013525382,0.252562098315095,0.259386567953464,0.257650369328174,0.230217737652682,0.256706671373103,0.27119844220216,0.260528634361233,0.265611179904475,0.257891024510668,0.269351191511567,0.240684882895671,0.239993068792237,0.262189831684886,0.233751324620275,0.215715804394047,0.255457423762706,0.245384209600844
0.311911947452512,0.31511648274654,0.316968206569471,0.309883619940941,0.313238145601974,0.320172353148083,0.290051336519738,0.313978115072361,0.326694990263763,0.334977973568282,0.320183973111622,0.311232586845353,0.325534875630544,0.296930447125621,0.298561774389187,0.321620683671699,0.287619215824797,0.270729978738483,0.313114480919847,0.309038157200633
0.383454642286526,0.374233666141181,0.376075882662919,0.372937293729373,0.367794817556848,0.384189236721773,0.35484156487874,0.381397811507236,0.385554965480616,0.400440528634361,0.378736953829825,0.369687885734438,0.385806227169943,0.361426543647977,0.364668168428349,0.38408814853375,0.351377605086542,0.332565556343019,0.361606398933511,0.369878670652365
0.452511982957571,0.425731301453845,0.435534867380994,0.436164669098489,0.421205711263881,0.447062961660218,0.426270136307311,0.448023296858454,0.451938396176314,0.462290748898678,0.442154608172652,0.431846235231881,0.446512436945556,0.431334279630944,0.433980246057876,0.443605760888426,0.417343694807489,0.396438695960312,0.423179470088319,0.428081589590294
0.516687377951358,0.476528288667017,0.49973651853153,0.494267847837415,0.482725189494095,0.515124868097081,0.49557443795362,0.50891281327215,0.516020534607895,0.513568281938326,0.503272598620202,0.497883971080938,0.514089406853366,0.490152590489709,0.500086640097037,0.503470414714558,0.48675379724479,0.46491849751949,0.486085652391268,0.488130824687885
0.573140422510208,0.529514801191102,0.567187774459863,0.558190029529269,0.546183677066808,0.577734787196623,0.560010621348911,0.568302153194493,0.579129049389272,0.5615859030837,0.560764196002123,0.562246517369071,0.583492781353279,0.545244854506742,0.560994628313984,0.570883220544855,0.558106676086189,0.525690999291283,0.543826028995168,0.552136451556181
0.624356470797089,0.595112979506043,0.634814684700509,0.613687684557929,0.608672659968271,0.632958142806894,0.626925119490175,0.62830921284857,0.6337404850416,0.612687224669604,0.618786485052185,0.624140363251631,0.652983127500435,0.605660042583392,0.618437012649454,0.633524206142634,0.620098904980572,0.598423104181432,0.603816030661556,0.62889045190786
0.674951180543227,0.663776493256262,0.694185842262428,0.680475942331075,0.674158293671779,0.684488216672529,0.685962117188883,0.683109777620897,0.681359532660648,0.678854625550661,0.681054307447373,0.685240698289543,0.70099147677857,0.665188076650106,0.684716686882689,0.692000694082943,0.681031437654539,0.671066619418852,0.666472254624229,0.698874626340777
0.733357003372981,0.724470134874759,0.747848234674161,0.745440333507035,0.727569187378812,0.735754484699261,0.741104620286776,0.736321920225909,0.72623473181094,0.740704845814978,0.745091102069698,0.736730735320049,0.742389980866238,0.728530872959546,0.751169641309998,0.750130140551796,0.732779936418227,0.734673990077959,0.723962672887852,0.761121856866538
0.786437067282088,0.774216149938693,0.79053223256631,0.792166058711134,0.777278335977437,0.787196623285262,0.786068330677996,0.784415813625132,0.768631616215259,0.78704845814978,0.792234211922873,0.782754364309646,0.783092711775961,0.777945351312988,0.800207936232889,0.797588061773382,0.787177675732957,0.793497519489724,0.780953174470922,0.805960963601196
0.834901473459968,0.817831494132072,0.82496047777973,0.838804933124891,0.822845055526177,0.834769609567358,0.832890777128695,0.836657253794564,0.813064259160913,0.829867841409692,0.835220237042278,0.827543643096456,0.828926769873021,0.838449254790632,0.839022699705424,0.843224015269825,0.831949841045567,0.843107725017718,0.834777537077154,0.850008791981712
0.88469731936801,0.862672972499562,0.857632179870016,0.875542817439639,0.867618543980257,0.873197326767499,0.883696229421136,0.879191669608189,0.865551425030979,0.869515418502203,0.875464355209623,0.86633750661259,0.868585841015829,0.884315117104329,0.876018021140184,0.884695471108797,0.872218297421406,0.88483345145287,0.879770038326945,0.893265342008089
0.92348659684005,0.908915747066036,0.89566133848586,0.910977939899253,0.908425876961044,0.907404150545199,0.922464152947424,0.912548535121779,0.907948309435298,0.917444933920705,0.913143463647621,0.907159231176159,0.909375543572795,0.921398154719659,0.913879743545313,0.916363005379143,0.914606146238078,0.915839829907867,0.918013664389268,0.92764199050466
0.954109710633765,0.945962515326677,0.942561039873529,0.946760465520236,0.946236559139785,0.944952514948998,0.954416710922287,0.946699611719026,0.951318817489821,0.953392070484582,0.948699805413055,0.9504496561453,0.949904331188033,0.959457061745919,0.950181944203777,0.945601249349297,0.950724125750618,0.947820694542877,0.949508415264123,0.951995779848778
0.97851943902006,0.976090383604834,0.977867556648516,0.981240229286086,0.973911510664551,0.973531480830109,0.983271375464684,0.976791387222026,0.979819437068508,0.979118942731277,0.975234388820096,0.986245812026098,0.972603931118455,0.984740951029099,0.979033096517068,0.976574700676731,0.978276227481455,0.979004252303331,0.976420596567239,0.979338842975207
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1


==> data/results_NUTS_short.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.05273709902371,0.045229244114002,0.047715646498501,0.057570422535211,0.057478368355995,0.053555673195694,0.06229104346296,0.063246035987885,0.050811573747354,0.050546930134086,0.056571936056838,0.041460396039604,0.050962727433316,0.049570100017547,0.048759021299067,0.056053417677034,0.056239015817223,0.049859303552585,0.054697211862902,0.054241149667017
0.107043235704324,0.093998937865109,0.095078497089434,0.115052816901408,0.119636235211019,0.105258514205047,0.12308639802921,0.116069837876358,0.101093860268172,0.097653493295695,0.114742451154529,0.084777227722772,0.102278749337573,0.095279873662046,0.101566625594086,0.108328940432261,0.108260105448155,0.0959373900809,0.112058248978867,0.110760602874168
0.160216178521618,0.142326075411577,0.142176750749691,0.171919014084507,0.178880452057213,0.162343391565202,0.185289459792363,0.167201140210226,0.150317572335921,0.149964714184898,0.170781527531083,0.127033239038189,0.152269916975799,0.141691524828917,0.147509241330752,0.156738710244245,0.15676625659051,0.145357017235315,0.164890783164624,0.162898703119523
0.207548814504881,0.194990263763498,0.19218557064738,0.224295774647887,0.237859791629878,0.217398976530792,0.238870314974485,0.219846784250846,0.200864502470007,0.196983062808751,0.226465364120781,0.16769801980198,0.203674262497792,0.193454992103878,0.194331983805668,0.205148480056229,0.207205623901582,0.191171297924727,0.216835375599361,0.216614090431125
0.254009762900976,0.248805098247477,0.242282589521961,0.278785211267606,0.293837188769204,0.273336862537498,0.294034840753123,0.269196508106182,0.245677487649965,0.242501764290755,0.276820603907638,0.209777227722772,0.255078608019784,0.23934023512897,0.241154726280584,0.252064663503778,0.250263620386643,0.236282096377066,0.266560113656544,0.269978969505783
0.297681311018131,0.29845990440786,0.292379608396543,0.330105633802817,0.34610630407911,0.32795129698253,0.341984867147633,0.319169784429004,0.293313338038109,0.282551164431898,0.327175843694494,0.246729137199434,0.304098215862922,0.283295314967538,0.287361380038726,0.299156562994201,0.301757469244288,0.277435807245867,0.313709820635766,0.317034700315457
0.342050209205021,0.349619401664011,0.337449285588287,0.383362676056338,0.393342751191948,0.371095817893065,0.387911314446595,0.368430429360413,0.336450247000706,0.323835568101623,0.375577264653641,0.285449080622348,0.350291467938527,0.324969292858396,0.334976236578067,0.34308557371288,0.349560632688928,0.31885332395357,0.361392292665601,0.362250262881178
0.384414225941423,0.394229067091521,0.384459340271653,0.431778169014085,0.437488963446936,0.415210869948827,0.431638219250396,0.415018706574025,0.383733239237826,0.364414255469301,0.41785079928952,0.327439886845827,0.393305069775658,0.366643270749254,0.381798979052984,0.387102442452996,0.394463971880492,0.361150193457615,0.405434203516249,0.410182264283211
0.428957461645746,0.440166401132944,0.428558828717587,0.478345070422535,0.482694684796044,0.459943532733369,0.479940172444132,0.461606983787636,0.423076923076923,0.404640084685956,0.460479573712256,0.37057991513437,0.437201907790143,0.409370064923671,0.428709734201725,0.436215076436479,0.440158172231986,0.402040098487513,0.446101935713017,0.453995793901157
0.469752440725244,0.485041600283236,0.472922914094197,0.526672535211268,0.520042380363765,0.501411681665784,0.528506070737287,0.507660787457688,0.463743824982357,0.444513055751588,0.505239786856128,0.413101131541726,0.475446034269564,0.450956308124232,0.473948248547791,0.476190476190476,0.489718804920914,0.448821667252902,0.488634345586929,0.495969155275149
0.509152719665272,0.533280226588777,0.51746339742459,0.574031690140845,0.559155924421685,0.547908946532557,0.579623438324828,0.550596828790308,0.508115737473536,0.484033168666196,0.545914742451155,0.459423620933522,0.51492669139728,0.494121775750132,0.516634395352931,0.514145141451415,0.532952548330404,0.494987689060851,0.532143491386965,0.541097090781633
0.5485529986053,0.576827757125155,0.560239901217146,0.617781690140845,0.604096768497263,0.594229751191106,0.621414745732888,0.591216818100837,0.551340860973888,0.520201129146083,0.58854351687389,0.500265205091938,0.552817523405759,0.541498508510265,0.557648301355395,0.55552626954841,0.57390158172232,0.538779458318677,0.577073343988634,0.583245706274097
0.586384239888424,0.619401664011329,0.603369200917269,0.661091549295775,0.641179586791453,0.638874183871537,0.661622382544431,0.632549438802779,0.591831333803811,0.564749470712773,0.629040852575488,0.544642857142857,0.593004769475358,0.581154588524302,0.602974828375286,0.594008082937972,0.61713532513181,0.587935279634189,0.618273841236015,0.625394321766562
0.626220362622036,0.662595149583997,0.643852531310637,0.699823943661972,0.678174112661134,0.677342509264161,0.701390110856942,0.671387849634776,0.628352152434721,0.608680310515173,0.671314387211368,0.595120226308345,0.63637166578343,0.622828566415161,0.645748987854251,0.637585661570901,0.660017574692443,0.63559620119592,0.661250221985438,0.665089379600421
0.664748953974895,0.711453354576031,0.692097371670489,0.739260563380282,0.719583259756313,0.719075348508911,0.736494809079711,0.716818100837342,0.667519407198306,0.652522935779816,0.712433392539965,0.648072842998586,0.680268503797916,0.663976136164239,0.690635451505017,0.682217536461079,0.698857644991213,0.676134365107281,0.706002486236903,0.707237995092885
0.714696652719665,0.756948132412816,0.740871405891692,0.783098591549296,0.761433868974042,0.761425798482442,0.780133732183706,0.759486905398183,0.710832745236415,0.701393789696542,0.755861456483126,0.706329561527581,0.726020137784843,0.711089664853483,0.733497623657807,0.726849411351256,0.744288224956063,0.720981357720718,0.751642692239389,0.748773221170698
0.766300557880056,0.798282881926005,0.786558475921679,0.823503521126761,0.80628642062511,0.801570495853185,0.81981347879641,0.805362551220381,0.759350741002117,0.749294283697954,0.802486678507993,0.760873408769448,0.770446917505741,0.761800315844885,0.782520682978349,0.767351959233878,0.79182776801406,0.767587055926838,0.794796661339016,0.787767262530669
0.815115062761506,0.846521508231545,0.838154877403422,0.868573943661972,0.854670669256578,0.8499205929063,0.864684145697695,0.851772670586139,0.808750882145378,0.804075511644319,0.84911190053286,0.817980905233381,0.821144674085851,0.815493946306369,0.835856363316318,0.820330346160604,0.841564147627416,0.821667252901864,0.843988634345587,0.837013669821241
0.877440725244072,0.902903168702425,0.900423355089081,0.912588028169014,0.899346636058626,0.903476266101994,0.904275910610593,0.904685551398539,0.867589978828511,0.864590684544813,0.9050621669627,0.883574964639321,0.876081964317259,0.878399719248991,0.896321070234114,0.882797399402565,0.901493848857645,0.877330284910306,0.898952228733795,0.901507185418857
0.979951185495118,0.986811825101788,0.991356500264597,0.987852112676056,0.988433692389193,0.988883006881948,0.985483019531937,0.984678425084625,0.976887791107975,0.983062808750882,0.986145648312611,0.979579207920792,0.986133192015545,0.98552377610107,0.987942263685971,0.985239852398524,0.987170474516696,0.983028491030601,0.988101580536317,0.989835261128636


==> data/results_nuts_learn_pv_short.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0562336530078465,0.0488215488215488,0.053835327234342,0.0614544814227857,0.060769095078497,0.0548114205146281,0.0659911894273127,0.0581190560056357,0.0531502991904259,0.0553120617110799,0.0628536067892503,0.0528483786152497,0.0494437577255871,0.0497801231310466,0.0459004905395935,0.0583377262344052,0.052300157425223,0.0553411682161024,0.054924578527063,0.0573136427566807
0.114821272885789,0.0956937799043062,0.1061752287121745,0.1200035217467864,0.1201270065267242,0.1062742333450828,0.126079295154185,0.1136843959140542,0.1071805702217529,0.1107117812061711,0.1206683168316831,0.1059596844872918,0.0988875154511742,0.0963940193491644,0.0930273300630693,0.1148304340186259,0.1072240685674304,0.1064725486756709,0.1121561668145519,0.113132911392405
0.1664341761115954,0.1409711146553252,0.1540288529204785,0.1756471209720021,0.1769271476450873,0.1569439548819175,0.1856387665198237,0.1668721380767876,0.1554910242872228,0.1625175315568022,0.1764497878359264,0.1533742331288343,0.1502737065159809,0.1427440633245382,0.1424316748423265,0.1732560182744684,0.1585621829630925,0.1561129626381336,0.1675244010647737,0.1703586497890295
0.2173496076721883,0.1982101718943824,0.2017945109078114,0.2372776897341081,0.2295819368495325,0.2074374339090588,0.2428193832599119,0.2227897146882705,0.2045054558254135,0.2111676016830294,0.2372701555869872,0.2007887817703768,0.2024545294013773,0.1935795954265611,0.1927119831814996,0.2261465471797575,0.2119993003323421,0.2114541308542361,0.2229813664596273,0.220815752461322
0.268875326939843,0.2527910685805423,0.2524630541871921,0.2949462933615073,0.2832951137766802,0.2583715192104335,0.2960352422907489,0.2776505811905601,0.249208025343189,0.2517531556802244,0.2945544554455445,0.2477651183172655,0.2541055977397139,0.2398416886543535,0.2456201822004204,0.2713934282199965,0.2608885779254854,0.2615330643746711,0.2670807453416149,0.2711849507735583
0.3118570183086312,0.3020556441609073,0.2983814215341309,0.351734460292305,0.3398306579643676,0.3115086358829749,0.3463436123348017,0.3254667136315604,0.2891587469200986,0.2897966339410939,0.3452970297029702,0.2927256792287467,0.3054034963800106,0.2861917326297273,0.2943237561317449,0.3185731857318573,0.3099527724330942,0.3080161375197334,0.312866015971606,0.3205872011251758
0.357541412380122,0.3491936912989544,0.3475545390570021,0.3985736925515055,0.3907214676309755,0.3577722946774762,0.3986784140969163,0.3710813666784079,0.3292854628651883,0.3312587657784011,0.3955975954738331,0.3347063978965819,0.3501677556065689,0.326561125769569,0.3439032936229853,0.365225795115094,0.3575301731677453,0.354762322399579,0.3566104702750665,0.3705168776371308
0.3988666085440279,0.3936735778841042,0.3927691766361717,0.4451487938017257,0.4352619509613688,0.4061508635882975,0.4423788546255506,0.4161676646706587,0.3687961985216473,0.3728085553997195,0.4425388967468175,0.3769500438212094,0.3930778739184178,0.3711521547933157,0.3893658023826208,0.4102091020910209,0.4045828231589994,0.3980003508156464,0.3997338065661047,0.4200949367088608
0.441848299912816,0.4401027822080454,0.4376319493314567,0.4933086811058285,0.4755688834009525,0.4562918575960522,0.4896035242290749,0.4592286016202888,0.4115628299894403,0.4133064516129032,0.4923090523338048,0.4206836108676599,0.4401377361822355,0.4145998240985048,0.4378941836019621,0.4561588473027587,0.4523351408081161,0.4431678652867918,0.4386867790594498,0.462992264416315
0.4864864864864865,0.487063618642566,0.4872448979591837,0.5388272583201268,0.5142000352795908,0.50105745505816,0.533215859030837,0.5044910179640718,0.4614572333685322,0.4524018232819074,0.5413719943422913,0.4584574934268186,0.4798693272117252,0.4596306068601583,0.482655921513665,0.5023721665788087,0.498600664684275,0.4864935976144536,0.4796805678793256,0.5084388185654009
0.5283347863993025,0.5320751373382953,0.5291168191414497,0.586018665257968,0.5517727994355266,0.546087416284808,0.581057268722467,0.5454385346953152,0.5071277719112989,0.4935133239831697,0.58504243281471,0.5045574057843997,0.5216316440049443,0.5058927000879507,0.5278556412053259,0.5412054120541205,0.5405807241560259,0.5260480617435538,0.5207630878438332,0.5478199718706048
0.5707061900610287,0.5753145489987596,0.5750351864883885,0.6310970241239655,0.5921679308520021,0.5912054987663025,0.6254625550660793,0.5871785840084537,0.5503343892995424,0.5383064516129032,0.6292432814710043,0.5489921121822963,0.5604803107893342,0.54740545294635,0.5713910301331465,0.5828501142154279,0.5790624453384642,0.5685844588668655,0.5597160603371784,0.5907172995780591
0.611333914559721,0.6192628034733297,0.61963406052076,0.6663144919880261,0.6293878991003704,0.6324462460345436,0.6658149779735683,0.626541035575907,0.5907250967969025,0.580820476858345,0.6661951909476662,0.5957055214723926,0.6012714109129437,0.5895338610378188,0.6131744919411353,0.6201897733263046,0.6227042154976387,0.6141904928959832,0.5983141082519965,0.634493670886076
0.6523103748910201,0.663919900762006,0.662033779028853,0.7039971826025708,0.6713706121008997,0.6781811772999647,0.7051101321585903,0.664142303628038,0.6304118268215417,0.6258765778401122,0.7050919377652051,0.6425942156003506,0.6455942080169521,0.6328056288478452,0.6574106517168886,0.65691442628712,0.6650341087983208,0.6558498509033502,0.6393078970718722,0.6763361462728551
0.6925893635571055,0.715665426191742,0.7066326530612245,0.7422961789047368,0.7092961721644029,0.7208318646457526,0.7429955947136564,0.7025361042620641,0.6722104892643436,0.6688288920056101,0.746552333804809,0.6865907099035934,0.6870916475366413,0.6758135444151275,0.7052382620882971,0.6961869618696187,0.7058772083260452,0.701455884932468,0.6763975155279504,0.7233649789029536
0.7371403661726242,0.7614743930533404,0.7545742434904996,0.7805951752069026,0.7532192626565531,0.7670955234402538,0.7824669603524229,0.7399612539626629,0.7178810278071102,0.7143232819074333,0.7881895332390382,0.7304119193689745,0.7300900582730002,0.722339489885664,0.7498248072880168,0.739061676331049,0.7472450585971664,0.7477635502543414,0.7202307009760426,0.7639767932489452
0.7820401046207498,0.8043593833067517,0.7965341308937368,0.8250572283852791,0.8026106897159992,0.8067500881212548,0.8216740088105727,0.7805565339908418,0.762935586061246,0.7624474053295933,0.8265558698727016,0.7776511831726556,0.7782977220554477,0.7701846965699208,0.7972144358794674,0.7835178351783518,0.7957845023613783,0.7951236625153482,0.7678793256433007,0.8082805907172996
0.8274629468177855,0.8522062732589049,0.8479943701618579,0.8711921112871984,0.8523549126830129,0.8504582305252026,0.8689867841409692,0.8293413173652695,0.8115100316789863,0.8085553997194951,0.8637729844413012,0.8241016652059597,0.8283595267526046,0.8218997361477572,0.8462683952347583,0.8301704445615885,0.8427496938953997,0.842659182599544,0.8205856255545697,0.8554852320675106
0.8861377506538797,0.906521353889775,0.9078114004222378,0.9157422081352352,0.9046569059798908,0.9016566795911174,0.9089867841409692,0.8853469531525185,0.8704681450193594,0.8657959326788219,0.9098302687411598,0.8837861524978089,0.88442521631644,0.881882145998241,0.899614576033637,0.8866631523458092,0.8994227741822635,0.899666725135941,0.8824312333629104,0.9087552742616034
0.978204010462075,0.9860003544214072,0.9935784658691064,0.9879380172565592,0.9886223319809492,0.9903066619668665,0.986784140969163,0.9864388869320184,0.9778247096092924,0.9826437587657784,0.986474540311174,0.9827344434706398,0.9876390605686032,0.983905013192612,0.9872985283812192,0.9841855561412756,0.9860066468427496,0.9891247149622872,0.9849157054126,0.9903305203938116


==> data/results_nuts_zeta_1_short.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0411858689863305,0.0465055176037835,0.0411031090813279,0.0412541254125412,0.0459192667019213,0.0395708758353851,0.0408921933085501,0.0379456406636074,0.047973092582758,0.0384140969162995,0.04148239872634,0.0449656145300652,0.0454861715080883,0.0487047551454932,0.0394212441517934,0.038695124067326,0.0399152243023666,0.0421686746987951,0.0395767372104649,0.040794795146826
0.0868098704065329,0.0889823086354878,0.0853679957842965,0.0835504603091888,0.0864621893178212,0.0803728455856489,0.0828465215082315,0.0858630427109071,0.093733404142326,0.0804405286343612,0.0880948169113745,0.0887850467289719,0.0870586188902417,0.0931511710432931,0.0817882516028418,0.0813812250563942,0.0778876722006358,0.0865520907158044,0.0825695717380436,0.0807103921223843
0.1371382922066394,0.1342616920651602,0.1290180923941682,0.127496960222338,0.1319407720782654,0.1230214562082307,0.1265710745264648,0.1313095658312742,0.1380775358470525,0.1263436123348017,0.1356801698213338,0.1370128725092576,0.1334145068707601,0.1426543647977289,0.1265811817709236,0.129186187749436,0.1268103143765453,0.1362508858965272,0.1205632394600899,0.1234394232459996
0.1807207527072608,0.1815554387808723,0.1703846829439662,0.1693590411672746,0.1775956284153005,0.1636475553992261,0.169676048858205,0.1752559124602894,0.1845459373340414,0.170748898678414,0.1822041393950115,0.1840063480867572,0.1768133588450165,0.1915365507452093,0.1699012302893779,0.1716987680027763,0.1725538678912045,0.1832919914953933,0.1606398933511081,0.1695973272375593
0.2253683649920113,0.2222806095638465,0.2141226067099947,0.213392391870766,0.2219284329279041,0.2033063665142455,0.2111878208532483,0.2205259442287327,0.2255266418835192,0.2174449339207048,0.2327082964797452,0.2278257802856639,0.2189946077578709,0.2390880056777856,0.2152140010396811,0.2147319104633003,0.2214765100671141,0.2296243798724309,0.2067155474087652,0.2135572358009495
0.2662879460323096,0.2664214398318444,0.262076233971544,0.2563835330901511,0.269169751454257,0.2492965177629265,0.2576562223402372,0.2697670314154606,0.2648256328553726,0.2640528634361233,0.2816203785600566,0.2726150590724739,0.2651765524439033,0.2845102909865152,0.2593138104314677,0.2631441957313899,0.2738431649593783,0.2720588235294117,0.2452924512581236,0.2592755407068753
0.3097816438842535,0.3088982308635488,0.3081854909538029,0.2959874934861907,0.3124449145073154,0.2929124164614843,0.3021773765268189,0.3176844334627603,0.3070454947778367,0.3093392070484581,0.3216875995046878,0.3199612061364839,0.3119672986606366,0.3293115684882896,0.3062727430254722,0.3073919833420093,0.3235605793006005,0.3163536498936924,0.2828695217463756,0.3042904870757869
0.3570033729806497,0.3544403573305307,0.3524503776567714,0.3379364252214695,0.3588048651507139,0.3381111501934576,0.3497079129049389,0.3635721849629368,0.352540272614622,0.3565638766519823,0.3643198301786662,0.3617527772879563,0.3604974778222299,0.3770404542228531,0.3485531103794836,0.3499045635953496,0.371158601200989,0.3603827072997874,0.3225295784035994,0.3503604712502198
0.4006745961299485,0.4003328078472587,0.3985596346390304,0.3803196109084593,0.4003172924378635,0.385684136475554,0.4029031687024252,0.4110483586304271,0.3969729155602761,0.4017621145374449,0.4090748275252078,0.4062775524598836,0.4088537136893372,0.4205997161107168,0.3967250043320048,0.3912892590664584,0.4177852348993288,0.4081325301204819,0.3671054824195967,0.3981888517671883
0.4482513758210545,0.4461376773515502,0.4451958545582294,0.4281743963870071,0.4463246959280804,0.4346640872317974,0.450699238803328,0.4572008471584892,0.4400778898920163,0.4489867841409691,0.4557756943215991,0.451419502733204,0.4579926943816316,0.4655784244144783,0.443077456246751,0.4357973277806697,0.4624690921935712,0.4566796598157335,0.414347608731878,0.4452259539300158
0.4969820699449671,0.4870380101593974,0.493061654663622,0.4709049852353656,0.4858981138727304,0.4817973971157228,0.4961055053991857,0.5040593010942463,0.4855726677288015,0.4892511013215859,0.503095701397488,0.4952389349321107,0.501913376239346,0.5100248403122782,0.4889100675792757,0.4842096130487593,0.5093606499470152,0.4995570517363571,0.4573404432594568,0.4919992966414629
0.5402094798508787,0.5339814328253635,0.5390830844897242,0.5199756817787042,0.5334038427639697,0.5318325712275765,0.5476190476190477,0.5524179315213554,0.5305363781200212,0.5358590308370044,0.5523615779232266,0.5417915711514724,0.5514002435206122,0.5526082327892122,0.5395078842488303,0.5303661287523859,0.561197456729071,0.5507618710134656,0.5037493751041493,0.5429048707578689
0.5805964849991124,0.5837274478892976,0.5819427366941858,0.5673093625151989,0.5781773312180504,0.5809004572634541,0.5952380952380952,0.5934521708436287,0.5761196671977341,0.5811453744493392,0.5971165752697682,0.5872861929113031,0.5967124717342146,0.596167494677076,0.5867267371339456,0.5741801145236856,0.604291769692688,0.594525159461375,0.5474920846525579,0.588447336029541
0.628705840582283,0.6337362059905413,0.631565079922712,0.6155984019454577,0.6244491450731535,0.6284734435455505,0.6429456540980705,0.643046240734204,0.6255974508762613,0.6289867841409692,0.6455864142932956,0.6311937929818374,0.643677161245434,0.6433640880056778,0.633858949922024,0.6205101509630401,0.6501236312257153,0.6413890857547838,0.5967338776870521,0.6376824336205381
0.6758388070300018,0.6831318970047294,0.6764447567187775,0.6654507556018759,0.6740701568834832,0.6763981709461836,0.6900336342715525,0.688581009530533,0.6726854310497433,0.6767400881057268,0.6898991685830532,0.6785399400458473,0.6932510001739433,0.683374733853797,0.6848033269797262,0.6669269477702585,0.6948957965383257,0.6863040396881644,0.6425595734044326,0.6877088095656761
0.7275874312089473,0.7291119285338938,0.7245740382926401,0.7209484106305367,0.721487748986427,0.7237952866690116,0.7386263055408037,0.7395870102364984,0.720747034873429,0.7227312775330397,0.7442950645674863,0.7266795979545054,0.7363019655592277,0.7339425124201562,0.7303760180211402,0.7180288044421308,0.743465206640763,0.734851169383416,0.6900516580569905,0.7374714260594338
0.7848393396058938,0.7817481170082327,0.7748989987704198,0.7747090498523537,0.7743698219636876,0.7773478719662329,0.7858027969552133,0.7952700317684434,0.7775712515489467,0.7776211453744494,0.7965681938793561,0.784958561100335,0.7897895286136719,0.7896557842441447,0.7840928781840235,0.7753774076002082,0.7940657011656659,0.7842841956059532,0.7447092151308116,0.7906629154211359
0.8413811468134209,0.8349097915571904,0.8339188477077112,0.8356783046725725,0.8261942534814032,0.8294055575096729,0.8379359178615684,0.8519237557359689,0.8351035581518853,0.8377973568281938,0.850610295418362,0.8405043202257098,0.8424943468429292,0.842264017033357,0.8385028591232022,0.8376713517265313,0.8494348286824444,0.838855421686747,0.8067822029661723,0.8431510462458238
0.8930410083436889,0.8899982483797513,0.8908308448972422,0.8938683342018412,0.8841001233915036,0.8880583890256771,0.8922818197911134,0.9006353688669255,0.8884758364312267,0.8892511013215859,0.8978418538828941,0.8939340504320226,0.8926769873021395,0.8973562810503903,0.8951654825853405,0.8909422175950026,0.9008300953726598,0.892983699503898,0.8756873854357607,0.9011781255494988
0.9944079531333216,0.9948327202662464,0.9944668891621288,0.9960048636442592,0.9951524766437512,0.9938445304256068,0.9953089042308372,0.9946170137663256,0.995397415471765,0.9951541850220263,0.9949584291526624,0.9948862634456004,0.994346842929205,0.9960078069552876,0.9951481545659332,0.9964428249175776,0.9954962910632286,0.9950389794472004,0.9952507915347442,0.9949885704237736


==> data/results_nuts_zeta_2_short.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0386117521746848,0.036871606235768,0.0406639733005445,0.0351745700885878,0.042393795170104,0.0396588111150193,0.0369976987077358,0.0423579244617013,0.0433705080545229,0.0363876651982378,0.0392711834424199,0.040821724563569,0.0400939293790224,0.0419623846699787,0.0389014035695719,0.036526114870727,0.0422112327799364,0.0388022678951098,0.0392434594234294,0.0388605591700369
0.0767796911059826,0.0740059555088456,0.0826453539434393,0.0759944415494181,0.0823197602679358,0.0793176222300386,0.0765622234023721,0.0797740910695375,0.0829350327491591,0.0771806167400881,0.0786308154961967,0.0769705519308763,0.0824491215863628,0.0804648687012065,0.0817016115058048,0.0767829255596043,0.0805369127516778,0.0785790219702338,0.075737377103816,0.0766660805345524
0.1128173264690218,0.1154317743913119,0.1221675742139469,0.1142087892999826,0.1221575885774722,0.1199437214210341,0.1188705965657638,0.1226614895870102,0.1210833775889538,0.1183259911894273,0.1179019989386166,0.116205254805149,0.1214124195512263,0.1180801987224982,0.1235487783746317,0.1137428422696512,0.1201872129989403,0.1198618001417434,0.1129811698050324,0.1179004747670124
0.1542694834013847,0.1580837274478893,0.164061127700685,0.1518151815181518,0.1626123744050766,0.1594266619767851,0.1618870596565763,0.1605188845746558,0.1587891662241104,0.1608810572687224,0.1589421546081726,0.1535884323752424,0.1607236041050617,0.1613733144073811,0.163143302720499,0.1547804962693041,0.1595725891910985,0.1623848334514528,0.1551408098650225,0.1607174257077545
0.1954553523877152,0.2018742336661411,0.2038468294396627,0.1948931735278791,0.2035959809624537,0.2017235314808301,0.2021596742786333,0.2040240028238616,0.2003009382191538,0.2022907488986784,0.2022819741730054,0.1963498501146182,0.2039485127848321,0.2028921220723917,0.2049904695893259,0.1962519521082769,0.2024902861179795,0.2038447909284195,0.1993834360939843,0.2020397397573413
0.2361974081306586,0.2424242424242424,0.2499560864219216,0.2349313878756296,0.2471355543803984,0.2408547309180443,0.2456186935740839,0.2468231556653723,0.2395114179500796,0.2443171806167401,0.2463293826286927,0.2425498148474695,0.2460427900504435,0.2443222143364088,0.244758274129267,0.2400659378795766,0.246114447191805,0.245747696669029,0.2412097983669388,0.2459117285036047
0.2796911059826025,0.2860395866176213,0.2907957140347795,0.2781830814660413,0.2912039485281156,0.2842947590573338,0.2931492299522039,0.2905930109424638,0.279695521331209,0.2866960352422907,0.2885193702458871,0.2853994004584729,0.285180031309793,0.2888573456352022,0.2879916825506844,0.2837931632830123,0.2882373719533733,0.2851700921332388,0.2841193134477587,0.2865306840161772
0.325936445943547,0.3349097915571904,0.3316353416476374,0.3276880319610908,0.3337740172748105,0.3282623988744284,0.3429810585944415,0.3333039181080127,0.3240396530359355,0.33215859030837,0.3290288342473023,0.3273673073532005,0.3328404939989563,0.3341909155429382,0.3295789291284006,0.3306437619295506,0.32815259625574,0.3307051736357193,0.3314447592067989,0.332248988922103
0.3693413811468134,0.383692415484323,0.3735288951343755,0.3746743095362168,0.3796932839767319,0.368976433345058,0.3876792352628784,0.3790151782562654,0.3703310320410692,0.3768281938325991,0.3726339996462055,0.3712749074237348,0.3791963819794747,0.3774840312278211,0.3735054583261133,0.3768002776331771,0.3725715294948781,0.3798724309000709,0.3801866355607399,0.3769122560225075
0.4129238416474348,0.4331756875109476,0.4194624978043211,0.4164495396908111,0.4299312533051295,0.4132078790010552,0.433528058063374,0.4207553829862336,0.4149406974685785,0.4244933920704846,0.4203962497788784,0.4169458649268207,0.429031135849713,0.4271646557842441,0.4223704730549298,0.4220024292903002,0.4197280113034263,0.422661233167966,0.4277620396600566,0.4220151222085458
0.4593467069057341,0.4788929760028026,0.4662743720358335,0.4604828903943025,0.473647100299665,0.4608688005627858,0.4797309258275801,0.4684080480056477,0.4627367675694813,0.4723348017621145,0.4671855651866266,0.4645565156057132,0.4796486345451383,0.4725869410929737,0.4708889273955987,0.4701544334547978,0.4665312610385023,0.4701452870304748,0.4739210131644726,0.4728327765078248
0.5080774010296467,0.5266246277806972,0.5111540488318989,0.5110300503734584,0.5189494094835184,0.5132782272247626,0.5276155071694105,0.516590187080833,0.509913258983891,0.5212334801762114,0.5145055722625155,0.5125198377711162,0.5257436075839277,0.5194286728176012,0.5201871426095998,0.5149227832726011,0.512981278700106,0.5193125442948263,0.5236627228795201,0.5192544399507649
0.5585833481271081,0.5737432124715361,0.5624451080274021,0.5600138961264548,0.5652212233386216,0.5621702427013718,0.5740839086563994,0.5683021531944935,0.5585944414940698,0.5700440528634361,0.5650097293472492,0.5611003350379122,0.5747956166289789,0.5674237047551455,0.571131519667302,0.5669790039909769,0.5660543977393148,0.5683912119064494,0.5755707382102982,0.5701600140671708
0.6066039410616013,0.6172709756524786,0.6107500439135781,0.6089977418794511,0.6091133439097479,0.6074569117129792,0.6187820853248363,0.6141016590187081,0.6036466631262171,0.6148898678414096,0.6128604280912789,0.6103861752777288,0.6178465820142633,0.6164833215046132,0.6122855657598336,0.6131355196946036,0.6121511833274461,0.6125088589652729,0.6177303782702883,0.6111306488482504
0.6505414521569324,0.6595726046593099,0.6522044616195327,0.6563314226159458,0.6537105587872378,0.6482588814632431,0.6576385200920517,0.6598129191669608,0.6490529297220747,0.6537444933920705,0.6592075004422431,0.655792629165932,0.6599408592798748,0.6627927608232789,0.6569918558308785,0.6545202151657123,0.6564818085482161,0.6535258681785967,0.6570571571404766,0.6528046421663443
0.6982957571453933,0.7032755298651252,0.6931319163885473,0.694806322737537,0.697955226511546,0.6909074920858248,0.6995043370508055,0.7049947052594423,0.69676048858205,0.700352422907489,0.7045816380682823,0.6997883971080938,0.7005566185423552,0.705376153300213,0.7015248657078496,0.6999826479264272,0.7013422818791947,0.6984408221119773,0.6992167972004666,0.6947423949358186
0.7489792295402095,0.7472411981082502,0.7370454944668892,0.7357130449887094,0.7437863564251719,0.7407667956384101,0.7471233846698531,0.7467349099894105,0.7445565586829528,0.7417621145374449,0.745267999292411,0.7442250044083936,0.7439554705166116,0.75,0.7464910760700052,0.7426687489154954,0.7433768986223949,0.7445960311835578,0.7415430761539743,0.7444170916124494
0.8026806319900586,0.7990891574706603,0.7916739855963464,0.7912975508077124,0.7919090428344792,0.7903622933520928,0.7989909718534254,0.7966819625838334,0.7956275446981766,0.7901321585903084,0.7973642313815673,0.7959795450537824,0.7945729692120369,0.8004790631653655,0.8008144169121469,0.7935103244837758,0.7988343341575415,0.7959780297661233,0.7952007998666889,0.7961139440829963
0.8736907509320078,0.8645121737607286,0.8609696118039698,0.8626889004689943,0.8583641812092367,0.8589518114667605,0.8694459196317932,0.8667490292975644,0.8650203575854134,0.8616740088105727,0.8665310454625862,0.8646623170516664,0.8656288050095668,0.8668381831085876,0.871945936579449,0.8596217247961131,0.8685976686683151,0.8651665485471297,0.8636060656557241,0.8670652365043081
0.9974258831883543,0.997547731651778,0.9977164939399262,0.9980024318221296,0.9977084435043188,0.9973619416109744,0.9976987077358824,0.9979703494528768,0.9976987077358824,0.9976211453744492,0.9975234388820096,0.997883971080938,0.996955992346495,0.997959545777147,0.9976607173800036,0.9984383133784488,0.9979689155775344,0.9976080793763288,0.9975004165972338,0.9978899243889572


==> data/results_nuts_zeta_3_short.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0389668027693946,0.0401996847083552,0.0392587388020375,0.0402119159284349,0.0375462718138551,0.0391311994372142,0.0387679235262878,0.0390928344511119,0.0397415471764914,0.0404405286343612,0.0398903237219175,0.0390583671310174,0.0392242129065924,0.039833215046132,0.040720845607347,0.040864133263925,0.0397386082656305,0.0403082919914953,0.0385769038493584,0.0380692808158959
0.0749156754837564,0.0763706428446312,0.0759704900755313,0.0757338891783915,0.0745637228979376,0.0751846640872318,0.0741724198973269,0.0741263678079774,0.0761196671977341,0.0761233480176211,0.0748275252078542,0.076617880444366,0.0777526526352409,0.0783356990773598,0.0788424883035869,0.0791254554919312,0.0740021193924408,0.0776045357902197,0.0765705715714047,0.0742922454721294
0.1139712409018285,0.1128043440182168,0.1158440189706657,0.1122112211221122,0.1114930371937246,0.1117657404150545,0.1133828996282527,0.1120720084715849,0.1110816073641352,0.1134801762114537,0.1149831947638422,0.1154117439605007,0.1134979996521134,0.1153300212916962,0.1180038121642696,0.1146972063161547,0.1129459554927587,0.1159638554216867,0.1144809198466922,0.112889045190786
0.1532043316172554,0.152478542651953,0.1531705603372563,0.1512940767760986,0.1500088136788295,0.1500175870559268,0.1535670030093822,0.1505471231909636,0.149849530890423,0.1499559471365638,0.1524854059791261,0.1500617175101393,0.1517655244390328,0.1524130589070262,0.1545659331138451,0.1547804962693041,0.1525962557400212,0.1554748405386251,0.1530578236960506,0.1524529628978371
0.1907509320078111,0.1904011210369592,0.1900579659230634,0.1862949452840021,0.1901991891415476,0.1900281392894829,0.1917153478491768,0.1880515354747617,0.1875553195255797,0.1874008810572687,0.1916681408101893,0.1892082525127843,0.1875978431031483,0.1908268275372604,0.1920810951308265,0.1881832378969286,0.188890851289297,0.1921509567682494,0.1917180469921679,0.1919289607877615
0.2292739215338185,0.2313014538448064,0.2301071491305111,0.2292860865033872,0.227392913802221,0.2317094618360886,0.231722428748451,0.2309389339922344,0.2294211364843335,0.2298678414096916,0.2331505395365292,0.2285311232586845,0.2298660636632457,0.2308374733853797,0.2341881822907641,0.2319972236682283,0.2296008477569763,0.2345854004252303,0.2363772704549241,0.2324599964832073
0.2693946387360199,0.2741285689262568,0.2751624802388898,0.2704533611255862,0.2727833597743698,0.2743580724586704,0.2758010267303947,0.2727673843981645,0.2713754646840148,0.272863436123348,0.2739253493720148,0.269881855052019,0.2737867455209601,0.2744854506742371,0.2743025472188529,0.2730348776678813,0.2743730130695867,0.2761339475549256,0.2782869521746375,0.2741339898013012
0.3135984377773833,0.3224732877912069,0.3239943790620059,0.3155289213131839,0.3164992067689053,0.3198206120295462,0.3219153832536732,0.3181256618425697,0.3161621525933794,0.3173568281938326,0.3209800106138333,0.3150238053253394,0.3213602365628805,0.3199964513839602,0.3184023566106394,0.3171959049106368,0.3198516425291416,0.3237951807228915,0.3244459256790535,0.3225778090381572
0.3592224391975857,0.3717813977929585,0.374231512383629,0.3594754212263331,0.364710029966508,0.3683608863876187,0.3690033634271552,0.3684256971408401,0.3628075765622234,0.3641409691629956,0.3685653635237926,0.3648386527949215,0.3714559053748478,0.3675479063165365,0.3656212094957546,0.3658684712823182,0.3677145884846344,0.371367824238129,0.3776037327112148,0.369878670652365
0.4083969465648855,0.4181117533718689,0.4190233620235377,0.40689595275317,0.412568306010929,0.416373549067886,0.4198088157195964,0.4150194140487116,0.4088334218445743,0.413215859030837,0.4171236511586768,0.409539763710104,0.4222473473647591,0.4158977998580553,0.4130999826719806,0.4145410376539996,0.4152243023666549,0.4172572643515237,0.4264289285119146,0.4190258484262352
0.453044558849636,0.4646172709756525,0.4633760758826629,0.4519715129407677,0.4607791292085316,0.4638586000703482,0.468755531952558,0.4615248852806212,0.4571605593910426,0.4650220264317181,0.459844330444012,0.4569740786457414,0.4694729518177074,0.4658445706174592,0.462051637497834,0.458962346000347,0.4603496997527375,0.4617292700212615,0.4740043326112315,0.4671179883945841
0.5005325758920646,0.5136626379400946,0.5107149130511154,0.5031266284523189,0.5076679005817029,0.5113436510728104,0.5196494954859268,0.5110307094952348,0.5066383430695698,0.5117180616740088,0.5091986555811073,0.5097866337506612,0.5186119325100017,0.5125975869410929,0.5096170507710969,0.5120596911330904,0.5099788060755917,0.5104535790219702,0.5202466255624063,0.5135396518375241
0.5525474880170425,0.5623576808547907,0.5622694537150887,0.5519367726246309,0.5591397849462365,0.5568061906436862,0.56558682952735,0.559301094246382,0.5512480084970791,0.561057268722467,0.5583760834954892,0.5547522482807266,0.5629674726039311,0.5618346344925479,0.556835903656212,0.5591705708832205,0.5645531614270576,0.5594436569808646,0.5630728211964673,0.5597854756462106
0.6003017930055032,0.6027325275880189,0.6031090813279466,0.5984019454577036,0.6005640754450908,0.6000703482237073,0.606744556558683,0.6031591951994353,0.5963002301292264,0.6014977973568282,0.6045462586237396,0.601128548756833,0.6071490694033745,0.6027324343506033,0.6016288338242939,0.6054138469547111,0.605351465913105,0.6001063075832743,0.6038993501083153,0.6021628275013188
0.6470797088585123,0.6444210895077948,0.6452661162831548,0.6405245787736669,0.641988365943945,0.6427189588462892,0.6469286599398124,0.6444581715495941,0.6401132943883874,0.6424669603524229,0.6487705643021404,0.6416857697055193,0.6490694033744999,0.6459368346344926,0.6457286432160804,0.6485337497830991,0.6474743906746733,0.6427179305457122,0.6473921013164473,0.6441885000879198
0.6873779513580686,0.6889122438255386,0.6847005093975057,0.6850790342192113,0.6833245196545038,0.6851916989096025,0.6883519206939281,0.6898164489939993,0.6840148698884758,0.6843171806167401,0.6913143463647621,0.6844471874448951,0.6929900852322143,0.6880766501064585,0.6903482931900884,0.6900052056220718,0.6893323913811374,0.6842664776754075,0.6915514080986502,0.6858624934060137
0.7396591514290787,0.7380451918024172,0.736255050061479,0.7391002258120549,0.7377930548210824,0.7370735138937742,0.7404850416002833,0.7421461348393928,0.7385377942998761,0.7359471365638767,0.7436759242879887,0.738053253394463,0.7436945555748826,0.7397977288857346,0.7434586726737133,0.7404129793510325,0.7402861179795125,0.738483345145287,0.7422096317280453,0.735800949534025
0.796467246582638,0.792433000525486,0.7874582821008256,0.7922529095014764,0.7901463070685705,0.7889553288779458,0.7963356346255974,0.794122837980939,0.7920870950610728,0.7895154185022026,0.7956837077657881,0.7918356550872861,0.7940511393285788,0.7908090844570618,0.7973488130306706,0.7932500433801839,0.7923878488166726,0.7916371367824239,0.7966172304615897,0.789432037981361
0.8569146103319724,0.8534769661937291,0.8480590198489373,0.8509640437727983,0.8488454080733298,0.8493668659866338,0.8541334749513189,0.8536886692552065,0.8528058063374049,0.8486343612334801,0.8549442773748452,0.8511726326926468,0.855105235693164,0.8554826117814053,0.8569571997920638,0.8543293423564116,0.8531437654539032,0.853206945428774,0.8581069821696384,0.8508000703358537
0.9960056808095152,0.9964967595025398,0.9957842965044792,0.9970470731283656,0.996562665256478,0.995779106577559,0.9962825278810408,0.9969114013413344,0.9966365728447512,0.9966519823788548,0.996904298602512,0.9962969493916416,0.9960862758740652,0.9964513839602556,0.9968809565066712,0.9975707096998092,0.9970858353938538,0.9961020552799432,0.996750541576404,0.9970986460348162


==> data/spsr_comparison_dsdf.csv <==
x,y
0,0
0.05,0.035696073431923
0.1,0.071307156212817
0.15,0.105558388577256
0.2,0.144059153493116
0.25,0.182219955804862
0.3,0.226245113037566
0.35,0.269590345062043
0.4,0.314125446200918
0.45,0.360530341662417
0.5,0.407530171681115
0.55,0.45733469318375
0.6,0.503909569947306
0.65,0.546234914159443
0.7,0.588560258371579
0.75,0.633435322114567
0.8,0.680775114737379
0.85,0.727265000849907
0.9,0.77290498045215
0.95,0.833163352031277
1,0.978497365289818


==> data/spsr_comparison_spsr.csv <==
x,y
0,0
0.05,0.030511643719191
0.1,0.063403025667177
0.15,0.095019547849737
0.2,0.130885602583716
0.25,0.164711881693014
0.3,0.195393506714261
0.35,0.230154682984872
0.4,0.269930307666157
0.45,0.307071222165562
0.5,0.347526772055074
0.55,0.383987761346252
0.6,0.426568077511474
0.65,0.467788543260241
0.7,0.511218765935747
0.75,0.55847356790753
0.8,0.61065782763896
0.85,0.659527451980282
0.9,0.71179670236274
0.95,0.775879653238144
1,1


==> figures/multichamber_23/rv_hausdorff_distances.csv <==
25.1852607378923
14.7665801034575
11.7506022110329
18.4771111287255
14.1103793597435
16.5143800288061


==> figures/multichamber_23/rv_mean_summed_mesh_distances.csv <==
9.58030266824937
3.54947366093224
3.92195055864195
6.92441425166394
3.11867291836383
4.5008636417997


==> figures/multichamber_24/rv_hausdorff_distances.csv <==
22.6538428913144
17.5618477862172
19.1104600355168
20.4759543391866
19.261895209803
15.0533296825059


==> figures/multichamber_24/rv_mean_summed_mesh_distances.csv <==
7.64131753291595
5.0825239368367
6.3189998569681
7.75882445501716
6.71509216303125
5.31026711380323

